An Adaptive Volatility-based Learning Rate Scheduler

Effective learning rate (LR) scheduling is crucial for training deep neural networks. However, popular pre-defined and adaptive schedulers can still lead to suboptimal generalization. This paper introduces VolSched, a novel adaptive LR scheduler inspired by the concept of volatility in stochastic processes like Geometric Brownian Motion to dynamically adjust the learning rate. By calculating the ratio between long-term and short-term accuracy volatility, VolSched increases the LR to escape plateaus and decreases it to stabilize training, allowing the model to explore the loss landscape more effectively. We evaluate VolSched on the CIFAR-100 dataset against a strong baseline using a standard augmentation pipeline. When paired with ResNet-18 and ResNet-34, our scheduler delivers consistent performance gains, improving top-1 accuracy by 1.4 and 1.3 percentage points respectively. Analysis of the loss curves reveals that VolSched promotes a longer exploration phase. A quantitative analysis of the Hessian shows that VolSched finds a final solution that is 38% flatter than the next-best baseline, allowing the model to obtain wider minima and hence better generalization performance.

==> data2.csv <==
step,cosine,my_scheduler,exponential,plateau
0.0,1.21,1.21,1.21,1.21
0.2557544757033248,5.15,4.92,4.92,4.92
0.5115089514066496,7.17,6.67,6.79,6.67
0.7672634271099744,12.98,9.27,8.24,8.33
1.0230179028132993,11.63,9.13,12.18,9.73
1.278772378516624,15.42,12.19,14.23,11.1
1.5345268542199488,20.03,14.33,17.9,10.85
1.7902813299232736,21.07,17.12,20.52,13.95
2.0460358056265986,25.58,20.14,18.97,11.64
2.3017902813299234,24.45,20.56,21.69,13.06
2.557544757033248,24.2,20.52,22.75,13.03
2.813299232736573,25.78,20.16,23.98,12.23
3.0690537084398977,28.9,21.51,27.21,12.65
3.3248081841432224,30.32,20.08,26.51,10.89
3.580562659846547,33.69,25.46,29.35,12.92
3.836317135549872,32.64,24.41,31.93,16.02
4.092071611253197,37.09,29.15,33.48,17.23
4.3478260869565215,35.09,28.25,33.78,15.09
4.603580562659847,38.87,26.03,32.38,16.77
4.859335038363171,39.94,29.25,35.55,14.71
5.115089514066496,38.76,30.2,35.03,16.53
5.370843989769821,40.15,30.79,37.23,16.51
5.626598465473146,37.68,23.55,36.36,16.83
5.882352941176471,41.75,27.76,35.54,16.17
6.138107416879795,40.7,33.55,36.69,18.35
6.3938618925831205,41.81,33.35,41.11,16.07
6.649616368286445,44.62,34.29,41.92,15.42
6.90537084398977,43.94,35.45,37.2,17.32
7.161125319693094,43.48,30.4,42.11,18.22
7.41687979539642,45.78,34.09,42.2,17.55
7.672634271099744,47.23,34.41,41.19,15.98
7.928388746803069,48.05,36.4,44.1,17.61
8.184143222506394,47.08,31.3,42.92,18.92
8.439897698209718,47.8,35.95,45.79,10.73
8.695652173913043,47.57,33.58,44.66,18.58
8.951406649616368,45.3,37.88,46.44,18.45
9.207161125319693,48.89,37.59,45.01,19.82
9.462915601023019,46.58,36.09,45.52,18.59
9.718670076726342,48.35,36.74,44.49,17.92
9.974424552429667,47.43,34.21,47.37,20.43
10.230179028132993,49.74,34.09,48.69,16.59
10.485933503836318,50.57,38.2,48.74,14.51
10.741687979539641,51.18,39.21,48.12,16.76
10.997442455242966,50.16,37.02,49.16,15.34
11.253196930946292,50.3,29.04,47.89,16.19
11.508951406649617,53.84,39.19,50.61,19.52
11.764705882352942,50.87,38.07,48.22,20.63
12.020460358056265,52.4,40.61,48.59,17.43
12.27621483375959,53.13,42.06,52.45,20.85
12.531969309462916,52.46,36.59,51.24,19.53
12.787723785166241,52.69,38.13,51.23,22.73
13.043478260869565,53.64,42.12,52.35,18.22
13.29923273657289,53.49,40.01,51.91,20.94
13.554987212276215,54.33,42.26,52.2,21.19
13.81074168797954,54.83,40.29,52.57,19.3
14.066496163682864,55.46,42.36,52.79,19.15
14.322250639386189,55.03,42.34,52.2,18.36
14.578005115089514,55.93,42.1,52.49,18.5
14.83375959079284,56.35,39.8,53.44,17.68
15.089514066496164,55.07,41.09,53.58,20.02
15.345268542199488,57.04,40.86,52.36,19.61
15.601023017902813,55.54,38.46,53.7,19.43
15.856777493606138,56.49,43.27,55.0,20.71
16.11253196930946,55.72,41.16,54.8,22.29
16.36828644501279,56.18,42.79,54.33,22.89
16.624040920716112,56.96,43.03,56.17,22.3
16.879795396419436,57.89,43.97,55.51,11.74
17.135549872122763,57.64,43.38,55.51,21.09
17.391304347826086,56.76,44.4,56.1,21.25
17.647058823529413,56.85,43.97,56.42,21.24
17.902813299232736,56.25,43.4,55.4,20.95
18.15856777493606,58.91,41.72,57.44,16.37
18.414322250639387,58.48,42.71,57.59,18.87
18.67007672634271,59.56,45.95,56.21,19.2
18.925831202046037,59.13,46.38,56.41,21.97
19.18158567774936,57.84,43.09,58.56,21.33
19.437340153452684,58.86,46.55,57.23,25.08
19.69309462915601,59.95,45.55,56.79,25.74
19.948849104859335,59.38,44.97,58.68,19.48
20.20460358056266,59.03,45.53,57.12,23.78
20.460358056265985,60.43,48.94,57.85,26.13
20.71611253196931,60.93,45.13,58.27,24.31
20.971867007672635,60.02,47.31,58.18,26.12
21.22762148337596,59.97,45.1,59.35,25.81
21.483375959079282,60.5,47.22,57.99,22.68
21.73913043478261,59.37,49.21,58.26,23.52
21.994884910485933,60.74,48.1,59.43,17.94
22.25063938618926,60.27,47.64,60.18,23.23
22.506393861892583,61.73,47.45,59.61,23.23
22.762148337595907,61.64,48.72,57.36,17.52
23.017902813299234,61.5,48.44,60.28,25.12
23.273657289002557,61.43,46.94,59.7,24.91
23.529411764705884,62.18,46.11,59.16,25.14
23.785166240409207,61.0,50.07,59.73,26.92
24.04092071611253,61.54,47.3,59.06,21.38
24.296675191815858,62.01,50.37,61.28,24.83
24.55242966751918,60.85,49.27,58.21,26.89
24.808184143222505,62.95,50.01,61.03,26.55
25.06393861892583,61.98,52.3,61.93,24.67
25.319693094629155,62.0,48.62,59.59,25.56
25.575447570332482,62.16,51.92,61.29,26.34
25.831202046035806,62.36,48.02,60.46,29.38
26.08695652173913,63.08,50.79,61.68,26.41
26.342710997442456,62.85,52.46,61.92,29.71
26.59846547314578,62.33,48.83,60.79,28.88
26.854219948849106,63.24,52.06,61.39,27.18
27.10997442455243,63.56,52.57,60.92,27.13
27.365728900255753,63.69,52.53,61.66,26.93
27.62148337595908,63.97,55.57,61.48,31.43
27.877237851662404,63.46,52.16,62.72,31.35
28.132992327365727,63.12,53.14,62.28,29.6
28.388746803069054,64.02,53.22,62.47,31.23
28.644501278772378,63.56,51.92,62.49,28.59
28.900255754475705,63.52,53.36,62.71,30.71
29.156010230179028,63.79,52.48,62.73,26.95
29.41176470588235,62.4,53.26,61.35,28.39
29.66751918158568,64.61,54.18,63.53,27.54
29.923273657289002,65.52,54.52,63.72,32.21
30.17902813299233,64.57,55.1,64.31,30.67
30.434782608695652,64.64,55.5,63.62,31.86
30.690537084398976,64.52,55.38,63.26,29.57
30.946291560102303,65.07,55.26,63.28,33.8
31.202046035805626,65.85,57.14,64.01,29.41
31.457800511508953,63.91,56.5,63.45,34.42
31.713554987212277,63.64,55.94,63.9,32.82
31.9693094629156,65.61,56.7,64.39,33.4
32.22506393861892,65.21,57.09,65.54,32.83
32.48081841432225,65.88,54.7,65.62,32.78
32.73657289002558,65.48,57.89,63.05,33.98
32.9923273657289,65.61,57.91,64.83,32.76
33.248081841432224,65.73,55.84,65.01,35.69
33.50383631713555,66.51,58.94,65.23,33.11
33.75959079283887,65.92,57.84,66.05,34.43
34.0153452685422,65.84,58.36,64.74,37.52
34.271099744245525,66.84,58.96,65.48,38.45
34.52685421994885,66.34,59.14,65.33,36.08
34.78260869565217,66.93,58.42,66.09,36.69
35.0383631713555,66.13,59.37,66.0,29.66
35.294117647058826,67.08,60.85,66.55,35.54
35.549872122762146,66.63,58.66,66.51,36.24
35.80562659846547,67.39,60.98,66.14,39.5
36.0613810741688,66.8,60.59,66.88,35.71
36.31713554987212,66.79,61.51,66.45,36.8
36.57289002557545,67.16,58.87,66.66,38.44
36.828644501278774,67.6,59.03,66.76,36.03
37.084398976982094,67.13,62.77,66.91,41.27
37.34015345268542,67.98,60.99,67.01,39.02
37.59590792838875,67.98,62.52,66.58,43.25
37.851662404092075,67.58,61.57,67.14,42.23
38.107416879795394,67.64,62.27,67.08,41.39
38.36317135549872,67.9,63.14,66.99,38.61
38.61892583120205,67.73,63.83,67.52,42.86
38.87468030690537,67.79,63.48,67.46,43.97
39.130434782608695,68.31,63.97,68.01,42.55
39.38618925831202,68.03,63.85,67.48,42.13
39.64194373401534,68.06,62.48,67.4,41.8
39.89769820971867,68.29,63.3,67.73,44.7
40.153452685421996,68.29,63.88,68.39,47.01
40.40920716112532,68.32,63.18,67.9,47.66
40.66496163682864,68.3,65.18,67.63,48.36
40.92071611253197,68.45,65.59,68.1,47.42
41.1764705882353,68.89,65.54,68.27,45.94
41.43222506393862,68.81,66.27,68.51,46.87
41.687979539641944,69.23,63.87,68.76,47.98
41.94373401534527,68.93,66.29,68.4,49.56
42.19948849104859,68.69,66.52,68.58,50.43
42.45524296675192,69.1,67.37,68.96,49.26
42.710997442455245,69.06,67.76,68.81,49.61
42.966751918158565,69.23,67.54,68.85,51.59
43.22250639386189,68.78,67.7,68.84,51.95
43.47826086956522,69.15,68.16,69.27,52.8
43.734015345268546,69.19,68.13,69.31,51.79
43.989769820971865,69.02,68.11,69.08,52.63
44.24552429667519,69.09,68.14,69.04,53.48
44.50127877237852,69.11,68.98,69.59,53.76
44.75703324808184,69.31,68.78,69.56,52.71
45.012787723785166,69.11,68.66,69.46,54.93
45.26854219948849,69.5,68.6,69.51,56.67
45.52429667519181,69.22,69.32,69.41,56.26
45.78005115089514,69.41,69.87,69.5,55.93
46.03580562659847,69.64,70.09,69.53,58.0
46.29156010230179,69.49,69.64,69.54,57.73
46.547314578005114,69.51,69.99,69.46,57.95
46.80306905370844,69.5,70.13,69.65,59.17
47.05882352941177,69.6,70.26,69.55,59.51
47.31457800511509,69.5,70.38,69.59,60.24
47.570332480818415,69.42,70.45,69.73,60.01
47.82608695652174,69.54,70.54,69.87,61.07
48.08184143222506,69.52,70.54,69.82,60.48
48.33759590792839,69.58,70.48,69.73,61.08
48.593350383631716,69.57,70.49,69.74,61.12
48.849104859335036,69.4,70.45,69.69,61.25
49.10485933503836,69.39,70.52,69.93,61.38
49.36061381074169,69.33,70.53,69.68,61.32
49.61636828644501,69.46,70.44,69.95,61.38
49.87212276214834,69.58,70.59,69.7,61.29
50,69.45,70.42,69.83,61.46

==> data3.csv <==
step,cosine,my_scheduler,exponential,plateau
0.0,0.0012531969309462917,0.1,0.1,0.1
0.1278772378516624,0.013913043478260872,0.09999838607294156,0.09999838607294156,0.09999838607294156
0.2557544757033248,0.02657289002557546,0.10316465817653055,0.10063586349447572,0.10623828940263076
0.3836317135549872,0.039232736572890045,0.12215536715249549,0.10451032603676758,0.14464050384653732
0.5115089514066496,0.05189258312020463,0.14610391162349531,0.10995485310558922,0.19562301636933954
0.639386189258312,0.06455242966751923,0.17498403265588136,0.11331655937594289,0.2570085152477955
0.7672634271099744,0.0772122762148338,0.21099739469886614,0.11827774184154868,0.33671374343998595
0.8951406649616368,0.08987212276214834,0.26740723477253603,0.12535652775439632,0.43436052184833684
1.0230179028132993,0.09999993284791994,0.3260424219088232,0.13258609576401492,0.6101088092730862
1.1508951406649617,0.09999758254407361,0.38803246331423125,0.13816703406780478,0.7995795151124406
1.278772378516624,0.09999187481677488,0.46939505382075325,0.14351835551132747,1.0547041467883091
1.4066496163682864,0.09998281004969124,0.4982720087364829,0.14631117005056235,1.1944995288734404
1.5345268542199488,0.09997038885214671,0.5056073647723431,0.14754246882765884,1.2104618257337396
1.6624040920716112,0.09995461205908103,0.5141368024275406,0.14854253420354235,1.242133995458913
1.7902813299232736,0.0999354807309934,0.5189022525113329,0.14906727821394644,1.250285043050832
1.918158567774936,0.09991299615387138,0.5289999116801551,0.14947609012598434,1.2912497611233587
2.0460358056265986,0.0998871598391044,0.5322716930934394,0.1493479481563759,1.318074106435189
2.1739130434782608,0.09985797352338203,0.5360642766816271,0.14966050054685184,1.3471941494454083
2.3017902813299234,0.0998254391685774,0.5427592952805178,0.14995120396377334,1.363155974172056
2.4296675191815855,0.09978955896161541,0.5443044128211747,0.14987227024169758,1.3539527639888185
2.557544757033248,0.09975033531432544,0.5499753997664075,0.15021940595633576,1.3775188337520572
2.6854219948849103,0.0997077708632793,0.5527335473971419,0.15057540893711918,1.3967140572147279
2.813299232736573,0.09966186846961429,0.555943054055294,0.15051229678812436,1.4107016991020072
2.9411764705882355,0.09961263121884048,0.5709548689169782,0.15053293473743629,1.4708423783920919
3.0690537084398977,0.0995600624206336,0.5725718670759424,0.1507858844378444,1.4604771983999416
3.1969309462915603,0.09950416560861246,0.5780440108845504,0.1509884226523739,1.479692880816811
3.3248081841432224,0.09944494454010133,0.5756148810785784,0.1506315028071459,1.4519117506556956
3.452685421994885,0.09938240319587763,0.5810581745455554,0.15104722369345316,1.4477458698673966
3.580562659846547,0.09931654577990418,0.5839235030445976,0.15115181590981755,1.4608105160051188
3.70843989769821,0.09924737671904628,0.5832536140049512,0.15117892248423756,1.490205556909256
3.836317135549872,0.09917490066277489,0.5821068208875344,0.15104563127882656,1.5182002031643287
3.9641943734015346,0.09909912248285356,0.5812473981885073,0.15112259709499956,1.489313693816748
4.092071611253197,0.09902004727301106,0.5777953144993143,0.15104086963805446,1.4783972894789112
4.219948849104859,0.09893768034859901,0.5818073768340017,0.15096263978509836,1.4660723348464897
4.3478260869565215,0.09885202724623463,0.5841021865239978,0.15091680056976778,1.4949328988452406
4.475703324808184,0.09876309372342838,0.579063129190499,0.1507040649288089,1.5045887882785696
4.603580562659847,0.0986708857581972,0.5780990036364616,0.15067958661965478,1.52882541707857
4.731457800511509,0.09857540954866267,0.580417227519725,0.15045554811627154,1.5182676488184976
4.859335038363171,0.09847667151263423,0.5827002497336485,0.15050801511233858,1.5773326928651217
4.987212276214834,0.09837467828717775,0.5829786998434996,0.15020283638552226,1.5606958969823255
5.115089514066496,0.09826943672816947,0.5847424483404159,0.14991736276749595,1.5619368407327836
5.242966751918159,0.09816095390983531,0.5896225227737298,0.14958735786448366,1.561257470203122
5.370843989769821,0.09804923712427507,0.5928784807531453,0.1493460523872228,1.5325696186697997
5.498721227621483,0.09793429388097247,0.5935894212240768,0.14932139532383504,1.53892177580289
5.626598465473146,0.09781613190629015,0.5995083551497279,0.14937252858983896,1.5596889168042156
5.754475703324808,0.09769475914295064,0.6073347703282591,0.1494482265111893,1.5729726573497589
5.882352941176471,0.09757018374950217,0.6021472755499405,0.14936831726863561,1.5589609296571254
6.010230179028133,0.0974424140997703,0.602570823969732,0.1496968293993372,1.5657323097844957
6.138107416879795,0.0973114587822953,0.6101585330841396,0.1494222319791958,1.5942481962491486
6.265984654731458,0.09717732659975453,0.6112189323508184,0.1494657047658045,1.6135214195223895
6.3938618925831205,0.09704002656837077,0.6046711105733872,0.1489970855358596,1.6041020530863481
6.521739130434782,0.09689956791730636,0.603283025573084,0.14863922856929734,1.63269948374189
6.649616368286445,0.09675596008804266,0.6002104758695374,0.1484076772139001,1.5971034220470692
6.7774936061381075,0.09660921273374543,0.6013546928992187,0.14823714838336804,1.6111913622241911
6.90537084398977,0.09645933571861587,0.5963176020577396,0.1478101448859593,1.560515097308858
7.033248081841432,0.09630633911722786,0.5897874110327466,0.14744034573249792,1.580856864326897
7.161125319693094,0.09615023321385052,0.5877599424168926,0.14737023515842537,1.5781242075996946
7.289002557544757,0.09599102850175681,0.5871634851406212,0.1472142845149567,1.6019401113649958
7.41687979539642,0.0958287356825184,0.5890089406724085,0.14730183945093045,1.5926692404311196
7.544757033248082,0.09566336566528619,0.5925722482845203,0.14702214341257974,1.592426382889212
7.672634271099744,0.09549492956605717,0.6024216794652233,0.146988439051018,1.574170759128496
7.8005115089514065,0.09532343870692704,0.6015252908856157,0.14671974616114822,1.574821291944982
7.928388746803069,0.09514890461532918,0.6024940585922677,0.14646685573944415,1.5579015209185314
8.05626598465473,0.09497133902325997,0.6077871390772615,0.14630759615368366,1.6257994100132966
8.184143222506394,0.09479075386648982,0.6031530488624391,0.14588540394322594,1.6175855371758565
8.312020460358056,0.09460716128376125,0.6018406248228366,0.1456331453198737,1.6212055083907786
8.439897698209718,0.09442057361597263,0.6019845135618787,0.14536181211118218,1.6437996971616113
8.567774936061381,0.09423100340534879,0.598518647994995,0.14503330400509898,1.6418371139506174
8.695652173913043,0.09403846339459802,0.5943542659849181,0.1448928795082951,1.645175895356049
8.823529411764707,0.0938429665260554,0.5935330293299107,0.14447992835798554,1.6489770653765305
8.951406649616368,0.09364452594081271,0.5927623492750916,0.14425727779290523,1.6478802938285773
9.07928388746803,0.09344315497783547,0.5917158828172049,0.14398633632826655,1.61258592577359
9.207161125319693,0.09323886717306581,0.6002816867409871,0.14351703211072017,1.6254327948113407
9.335038363171355,0.09303167625851305,0.5969880624080862,0.14318633764838026,1.6156449490729896
9.462915601023019,0.09282159616133047,0.5962295086664027,0.14270267286340918,1.6009910384676849
9.59079283887468,0.0926086410028791,0.590472746121048,0.14215963463426862,1.6136047076015427
9.718670076726342,0.09239282509777838,0.5948632645725123,0.14207192397827853,1.6296363202202915
9.846547314578006,0.09217416295294437,0.59223804560061,0.1418317631570595,1.6098386406155099
9.974424552429667,0.09195266926661413,0.5925649711284795,0.14149541583999703,1.6155783396098076
10.10230179028133,0.09172835892735814,0.5917028770563508,0.14116258670709125,1.612213041789718
10.230179028132993,0.09150124701307912,0.5925352044536953,0.14108674718867797,1.6568187269564492
10.358056265984654,0.0912713487899988,0.5872311887000528,0.14085627507441958,1.6538720819126027
10.485933503836318,0.09103867971163145,0.5873519122550451,0.14045275411600927,1.6166345500863823
10.61381074168798,0.09080325541774552,0.5879876476138822,0.1400386765372393,1.6598187005510974
10.741687979539641,0.090565091733312,0.585626040906582,0.13946058326194558,1.6292034736960428
10.869565217391305,0.09032420466744077,0.5828411553554074,0.13906083397366656,1.6182539660175561
10.997442455242966,0.09008061041230457,0.5806723742467775,0.13873623752517364,1.610673629411089
11.12531969309463,0.08983432534205056,0.5793846571271517,0.13827652682210423,1.5787660009232227
11.253196930946292,0.08958536601169957,0.5829130830144387,0.13823247901631097,1.5651902975537324
11.381074168797953,0.08933374915603341,0.5815569316288886,0.13795311844116867,1.5937967140544274
11.508951406649617,0.08907949168846992,0.5782038361315232,0.13739754334847726,1.5752362923383358
11.636828644501279,0.08882261069992588,0.5832953342061806,0.1370741582841224,1.5790439568199026
11.764705882352942,0.08856312345766866,0.5843188246920497,0.13661874655076792,1.5976045826538405
11.892583120204604,0.08830104740415515,0.5782356926196534,0.13605575628386515,1.5914736342055074
12.020460358056265,0.08803640015585922,0.5841941321724206,0.13581691221776865,1.596546665193288
12.148337595907929,0.0877691995020878,0.5812840459219903,0.13565610285602267,1.6071110778083886
12.27621483375959,0.08749946340378521,0.5783989696037403,0.13512552470917735,1.6339056504722127
12.404092071611252,0.08722720999232542,0.5779840311139064,0.13488316773254116,1.6316258214039745
12.531969309462916,0.08695245756829363,0.5803084228413292,0.13450322550257107,1.62877064081405
12.659846547314578,0.086675224600256,0.5792171977830429,0.1339839130539779,1.6088676395449863
12.787723785166241,0.08639552972351804,0.5740734167161697,0.13368937910883952,1.5931739972088244
12.915601023017903,0.08611339173887256,0.570219319718224,0.13306389300112537,1.6019070091195062
13.043478260869565,0.08582882961133514,0.5669668171583272,0.13274711393655428,1.616370151650534
13.171355498721228,0.08554186246886979,0.5628972514347588,0.13235792305907584,1.5898152375088221
13.29923273657289,0.08525250960110296,0.564751020727791,0.13205893203841085,1.591729474735554
13.427109974424553,0.08496079045802724,0.5648395057956571,0.13174458541723424,1.5670082418278002
13.554987212276215,0.08466672464869357,0.5711459179975058,0.13126094898256593,1.5879144734752542
13.682864450127877,0.08437033193989334,0.5692708594609258,0.13067287039143075,1.6080713040344474
13.81074168797954,0.08407163225482962,0.5681462311664341,0.13050104462694603,1.629236835128415
13.938618925831202,0.08377064567177812,0.567292714877223,0.13005268421301364,1.6279644256489292
14.066496163682864,0.08346739242273728,0.5700319005939585,0.12957160002421902,1.629388204880941
14.194373401534527,0.08316189289206835,0.563594881846833,0.12899702667406074,1.6185627060600634
14.322250639386189,0.08285416761512535,0.5615048261702662,0.12886924648289738,1.6256571689563168
14.450127877237852,0.08254423727687452,0.5573722245854326,0.12825083864301698,1.581669225859616
14.578005115089514,0.08223212271050408,0.5508684012056246,0.12771874456599394,1.5827025705216342
14.705882352941176,0.08191784489602377,0.5456003165213449,0.12724196415655586,1.5781229417425957
14.83375959079284,0.08160142495885442,0.5422286314620888,0.12698210722689635,1.5972960600986792
14.961636828644501,0.08128288416840822,0.5434648558406266,0.12634527059634898,1.5719948687801157
15.089514066496164,0.0809622439366588,0.5409311154982676,0.1257105580346107,1.5901514128838907
15.217391304347826,0.08063952581670196,0.5367586870858049,0.12524783851384266,1.5756652733554262
15.345268542199488,0.08031475150130704,0.5394795247810859,0.12451271815654484,1.595304875425405
15.473145780051151,0.07998794282145859,0.5418601581095899,0.12417585344039445,1.565931897177195
15.601023017902813,0.07965912174488894,0.5431935761072949,0.12353127284325355,1.5550548742833499
15.728900255754477,0.07932831037460163,0.5436121259166784,0.12290464512333632,1.5593195256059154
15.856777493606138,0.07899553094738566,0.5418370152938999,0.12223205310097876,1.5544887169526105
15.9846547314578,0.07866080583232074,0.5362201981744099,0.12175652133521407,1.5493641840794927
16.11253196930946,0.07832415752927352,0.538427141775129,0.12108811787033352,1.5293518757438014
16.240409207161125,0.0779856086673855,0.5347204564259135,0.12053570401193224,1.5222384876197783
16.36828644501279,0.07764518200355151,0.5307129643789639,0.11998381065879442,1.490583389053068
16.49616368286445,0.07730290042089051,0.5248315722253767,0.11954897269582768,1.4994247561084213
16.624040920716112,0.07695878692720683,0.524182339701077,0.11893160672503145,1.5102384445395347
16.751918158567776,0.07661286465344411,0.5152749463085795,0.11827648522457358,1.4922261078499237
16.879795396419436,0.07626515685213014,0.5167883530291458,0.1179871407256491,1.4757230905665073
17.0076726342711,0.07591568689581417,0.508887794195208,0.11736342030835027,1.5122722047887505
17.135549872122763,0.07556447827549542,0.5170623075620789,0.11704262346539418,1.5213451269903264
17.263427109974426,0.07521155459904434,0.517820392234978,0.11658309646239447,1.5135589849101272
17.391304347826086,0.07485693958961574,0.5162568577307672,0.11607061510704068,1.5011905220287471
17.51918158567775,0.07450065708405386,0.5151320211422301,0.11543775262504537,1.4823690137441043
17.647058823529413,0.07414273103129035,0.5122605508188383,0.11495902899718677,1.4535838896818178
17.774936061381073,0.07378318549073433,0.5097447346477916,0.11434174321423352,1.4520627930594519
17.902813299232736,0.07342204463065526,0.5058205086665732,0.11376550529982313,1.4237171814321012
18.0306905370844,0.07305933272655812,0.5060550720153567,0.1132605433650431,1.4157542455541696
18.15856777493606,0.07269507415955193,0.5087067569888944,0.11280060350172234,1.4474515128139094
18.286445012787723,0.07232929341471067,0.5039120643844079,0.11243619934024153,1.4626624052259038
18.414322250639387,0.0719620150794276,0.503068071526936,0.11200051115949036,1.4671878026805798
18.542199488491047,0.07159326384176229,0.5005679835404586,0.11137100634107476,1.4541343353422296
18.67007672634271,0.07122306448878131,0.49512310755086986,0.11074586688537603,1.4279458995902004
18.797953964194374,0.07085144190489209,0.4943894376043935,0.11010302853301457,1.4553196657079719
18.925831202046037,0.07047842107017,0.4906780858717494,0.10943205368989414,1.4511309157646637
19.053708439897697,0.07010402705867927,0.48482075047623613,0.10866283050821192,1.4240929810400984
19.18158567774936,0.0697282850367878,0.48302745349753906,0.1080251512314634,1.4454112055693427
19.309462915601024,0.06935122026147542,0.4771659066127006,0.10746988706876336,1.4081057586458676
19.437340153452684,0.06897285807863562,0.47799987086982865,0.10686313866067923,1.4435519876859635
19.565217391304348,0.06859322392137265,0.4822663981799528,0.10620316596207363,1.432769129456703
19.69309462915601,0.06821234330829128,0.48730296177312143,0.10570675924563283,1.4252245420372174
19.82097186700767,0.06783024184178187,0.48190863375769494,0.10516582181517459,1.4032527645094235
19.948849104859335,0.06744694520629922,0.4769037716146812,0.10461680444068813,1.4062814483014716
20.076726342710998,0.06706247916663602,0.4709523089846856,0.10403890509943413,1.3730450230515314
20.20460358056266,0.06667686956619112,0.466691939666884,0.10324541546114813,1.3434115240878068
20.33248081841432,0.0662901423252324,0.46243325789766626,0.10263292721885656,1.342571029082605
20.460358056265985,0.06590232343915427,0.4628761601311778,0.10205878285795268,1.3606636009867326
20.58823529411765,0.06551343897673033,0.4585876719087307,0.10152637933381096,1.3832379588610033
20.71611253196931,0.06512351507836113,0.45844885659571244,0.10080899758105055,1.360609026377176
20.843989769820972,0.06473257795431715,0.46182480925621316,0.10022799645860098,1.3734850015059812
20.971867007672635,0.06434065388297648,0.45934814728247514,0.09983208977602555,1.3739137519808218
21.099744245524295,0.06394776920905904,0.4577121961084248,0.09930083950128307,1.360565393365641
21.22762148337596,0.06355395034185532,0.4562037585919769,0.09870002680334276,1.331490094892763
21.355498721227622,0.06315922375345133,0.4516484667299811,0.09802238293766971,1.3169912201693172
21.483375959079282,0.06276361597694917,0.44516230987126715,0.09740964519283624,1.3090751559815093
21.611253196930946,0.06236715360468336,0.4382876819197031,0.09674631223810379,1.2874898827736818
21.73913043478261,0.061969863286433585,0.4352926873584975,0.09612558650141668,1.2829532805337083
21.867007672634273,0.061571771727633035,0.431755275012039,0.09548112185030799,1.2809095863775437
21.994884910485933,0.061172905687573546,0.4328322133879847,0.09479262555978499,1.306108700076491
22.122762148337596,0.06077329197760675,0.42895060934111007,0.09420573017098217,1.2944643679801087
22.25063938618926,0.060372957459341736,0.423308896741333,0.09363039361099613,1.3120752391150723
22.37851662404092,0.059971929042839704,0.417407654412122,0.09289696693692456,1.3187748979972185
22.506393861892583,0.05957023368480488,0.4163962617019398,0.09224143306304532,1.3359622611948292
22.634271099744247,0.05916789838677266,0.4156158325446975,0.09172711393473865,1.3233985607739163
22.762148337595907,0.05876495019329446,0.413049167904432,0.09125788544109348,1.2907617978447063
22.89002557544757,0.058361416190119884,0.41338739629428967,0.09064493646511432,1.2993741638385694
23.017902813299234,0.05795732350237603,0.4179642339166042,0.09015640655917892,1.2736401581982963
23.145780051150894,0.05755269929274422,0.4157234693826611,0.08944164434829176,1.2853575049721762
23.273657289002557,0.05714757075963415,0.41857846555141426,0.08877603212691541,1.274033138813229
23.40153452685422,0.05674196513535556,0.4168056505934051,0.08828024209230069,1.27735573154055
23.529411764705884,0.056335909684287665,0.4114737438810172,0.08753843384983676,1.2661791254370365
23.657289002557544,0.05592943170104667,0.4062201717884345,0.08686642672628919,1.2692186509566137
23.785166240409207,0.05552255850865094,0.4032187349085293,0.0861454048486285,1.2696841611434873
23.91304347826087,0.05511531745668431,0.3993646867276269,0.08549735637635186,1.2701561557537588
24.04092071611253,0.05470773591945778,0.397790346121104,0.08483373380166541,1.2753449547572282
24.168797953964194,0.054299841294169475,0.395146129161329,0.08421794140648146,1.265997418001175
24.296675191815858,0.053891660999062896,0.3937895780733383,0.08361957700100384,1.242977244133321
24.424552429667518,0.053483222471583915,0.38953877991956437,0.082984432858135,1.212681575778505
24.55242966751918,0.0530745531665366,0.3902909928057756,0.0824102925154564,1.1966208456865082
24.680306905370845,0.05266568055423765,0.38779612700399574,0.08199550578735335,1.1807984198986683
24.808184143222505,0.05225663211866982,0.38427274838449443,0.08130994181735816,1.1855193663108563
24.93606138107417,0.051847435355634505,0.3829400806234152,0.08068469642621441,1.1843615244445778
25.06393861892583,0.05143811777090352,0.37922857505518154,0.08000401423667061,1.2008977535674201
25.191815856777495,0.051028706878370245,0.38315281675416385,0.07959195239279959,1.1735150331340924
25.319693094629155,0.05061923019819998,0.37895159337641,0.07899508487559005,1.158850064405949
25.44757033248082,0.05020971525498035,0.37802948647277046,0.07832324790777513,1.1632608108241427
25.575447570332482,0.04980018957587089,0.3747288348301254,0.07766067611211942,1.165423740936596
25.703324808184142,0.049390680688752846,0.37062734848453277,0.0770113648926906,1.145926053129904
25.831202046035806,0.04898121612037871,0.3649322107342235,0.0762759485753639,1.147756722677197
25.95907928388747,0.048571823394521846,0.36283879209673736,0.07591770004308973,1.1293680299569016
26.08695652173913,0.04816253003012651,0.3602617246746667,0.07523699599150349,1.1123488240368098
26.214833759590793,0.04775336353945798,0.35564362695338864,0.0744995414100087,1.091585435741609
26.342710997442456,0.047344351426253234,0.3526726647169627,0.07407344299426827,1.1144926936755397
26.470588235294116,0.04693552118387209,0.347792140659341,0.0732822164949877,1.1293635217984983
26.59846547314578,0.046526900293449226,0.3460350789312888,0.07259985135250716,1.1575947414468502
26.726342710997443,0.046118516222047,0.3420504237880789,0.07200347087274742,1.142782129996028
26.854219948849106,0.04571039642080894,0.33620074521208354,0.07140564875974958,1.1274556632890322
26.982097186700766,0.04530256832311466,0.33367655901598325,0.07069792619309186,1.105113062297868
27.10997442455243,0.04489505934273571,0.3312199208543515,0.06998682012628962,1.09521760217626
27.237851662404093,0.044487896871993005,0.3286171068983549,0.06942244298707752,1.072556431697547
27.365728900255753,0.04408110827991539,0.3277011746567554,0.06883466246517524,1.0576591904680361
27.493606138107417,0.04367472091040002,0.32325911476594354,0.06815903336946363,1.0358486235486686
27.62148337595908,0.0432687620803742,0.3206028473300122,0.06744454309178652,1.020135483618646
27.74936061381074,0.04286325907795941,0.3180428233131354,0.06681843991256081,1.0180147057834092
27.877237851662404,0.04245823916063684,0.31218080681360616,0.0660019338329431,1.037547854571483
28.005115089514067,0.042053729553415096,0.30976883446278525,0.0653336322684542,1.0287645245851729
28.132992327365727,0.04164975744700041,0.30639000988332155,0.06473612125037032,1.0242815652183705
28.26086956521739,0.0412463499959688,0.30400405603866393,0.0643564314730302,0.9982068215198486
28.388746803069054,0.04084353431694061,0.30121871658480015,0.06372478499713968,0.9958296795016058
28.516624040920718,0.04044133748675802,0.3020790112786951,0.06323080565731726,0.9861582835855035
28.644501278772378,0.04003978654066476,0.30366613147987015,0.06264980984340757,0.9824518558987849
28.77237851662404,0.03963890847048899,0.30379508798706484,0.06203458668117714,0.9936218535513368
28.900255754475705,0.03923873022282883,0.30067857675935644,0.06150911839584546,1.0029026129283647
29.028132992327365,0.03883927869724116,0.30006265044669717,0.06087416961412878,0.9743408483405995
29.156010230179028,0.038440580744433184,0.29452871067046016,0.06027097381488537,0.9683587137032889
29.28388746803069,0.03804266316445792,0.289714830869325,0.05957071821345291,0.9649509888755802
29.41176470588235,0.03764555270491245,0.2853288663008448,0.058887678551918135,0.9498847506772092
29.539641943734015,0.037249276059140184,0.28065481129665204,0.05835025450857062,0.9316065656797845
29.66751918158568,0.03685385986443637,0.2760532478778855,0.057687171085734214,0.9077354860896865
29.79539641943734,0.036459330700257614,0.27247689460578406,0.057085640114773635,0.8928776260777644
29.923273657289002,0.036065715086435364,0.2703963470010551,0.05654696933937939,0.8976660503546446
30.051150895140665,0.03567303948139315,0.27161433865642426,0.05597547138056143,0.895676965244347
30.17902813299233,0.03528133028036809,0.2690070091469109,0.055392645851251386,0.887544068849297
30.30690537084399,0.03489061381363663,0.26696323345512213,0.054823047206908386,0.8770822954208992
30.434782608695652,0.034500916344744774,0.2644388391835545,0.05427527014973204,0.8596126401303765
30.562659846547316,0.03411226406874249,0.2618561676038662,0.053621634356070216,0.8589610083474422
30.690537084398976,0.033724683110423016,0.2611902200166102,0.05302765259402569,0.8513075236770379
30.81841432225064,0.033338199522566704,0.256666248978452,0.05243439120290604,0.8372871547315806
30.946291560102303,0.032952839284189926,0.25259884326514054,0.05181448001331056,0.8359439489282461
31.074168797953963,0.03256862829879857,0.2505498201859372,0.05122668695709381,0.8209492482826424
31.202046035805626,0.03218559239264708,0.24722616474446837,0.05049165707214121,0.824387211437173
31.32992327365729,0.03180375731300222,0.24458933992921203,0.04985353342460363,0.8077446459353965
31.457800511508953,0.031423148726412595,0.24215349758067994,0.049329695741448035,0.8013135643192034
31.585677749360613,0.031043792216983116,0.23975865393378334,0.04872915453276466,0.8090150761543577
31.713554987212277,0.030665713284655467,0.23769972458719285,0.04807436783930476,0.8006609564140803
31.84143222506394,0.03028893734349393,0.23428425388542123,0.04751944389010085,0.7942260517081777
31.9693094629156,0.02991348971997711,0.23036903588060104,0.04696929754843075,0.7794571652177575
32.09718670076726,0.029539395651295573,0.22752914918944953,0.04648233675453194,0.7843120946062839
32.22506393861892,0.029166680283655287,0.22501918343743965,0.04585148295398295,0.7717057215015845
32.35294117647059,0.02879536867058739,0.22239584989920294,0.04527731568176851,0.7680022012702179
32.48081841432225,0.028425485771264202,0.21801317171969017,0.04472585793845044,0.7427287956231223
32.608695652173914,0.028057056448821394,0.21475895028208355,0.044153129742363594,0.7296880078292283
32.73657289002558,0.027690105468686742,0.2126878092333532,0.04363281477126502,0.7016287068235675
32.86445012787724,0.027324657496915362,0.21260760362335315,0.042987985620390474,0.6911425579275893
32.9923273657289,0.02696073709853186,0.2087578183051182,0.04229918936824386,0.679983081951831
33.12020460358056,0.026598368735878872,0.208439069015104,0.041796362745110976,0.6741456267441549
33.248081841432224,0.026237576766972897,0.20395589619824583,0.0412176471761892,0.6697059695296325
33.37595907928389,0.02587838544386689,0.2033032547503502,0.040682081900594115,0.6802177424532319
33.50383631713555,0.025520818911020177,0.20187066987748783,0.040107160424256605,0.6800088480841766
33.631713554987215,0.025164901203675285,0.1994294238629686,0.03963242191249075,0.676561303242098
33.75959079283887,0.024810656246242527,0.19638827157158245,0.039195389080297634,0.6632744647416795
33.887468030690535,0.024458107850691704,0.19520054568556564,0.038634341529221794,0.6573504159714654
34.0153452685422,0.024107279714951583,0.19323616390507933,0.038032310741899805,0.65489474041482
34.14322250639386,0.023758195421316814,0.1903447720643982,0.03748601521123741,0.6414971202875419
34.271099744245525,0.023410878434862857,0.18804316607422486,0.036961128083947914,0.644064141469494
34.39897698209719,0.023065352101868743,0.18390794574758562,0.03641543167627157,0.6414023405877624
34.52685421994885,0.022721639648247593,0.1800865630001673,0.03588475588298213,0.6316537432098023
34.65473145780051,0.022379764177985467,0.17742820178209992,0.035324808378533364,0.6203798366941189
34.78260869565217,0.022039748671588404,0.17327719222701063,0.0347272203416373,0.6069088655701594
34.910485933503836,0.02170161598453766,0.1706494704225332,0.03415951339373895,0.6008802393457074
35.0383631713555,0.021365388845753334,0.16776983288653105,0.033582530263851294,0.5771746123732611
35.16624040920716,0.02103108985606661,0.16435375741059263,0.03318013320571081,0.572699440764677
35.294117647058826,0.02069874148670049,0.16098830626136423,0.03267051230315299,0.5651819610926264
35.42199488491048,0.020368366077759454,0.16052072310470733,0.03220477776034486,0.5510250575980444
35.549872122762146,0.020039985836727624,0.159130456584873,0.03172775589138153,0.5660039527759412
35.67774936061381,0.019713622836975996,0.15971116377615405,0.0311778327666345,0.5587062719291449
35.80562659846547,0.01938929901627885,0.1576288648966527,0.03065414431017168,0.5599542728979807
35.933503836317136,0.019067036175338937,0.15396042454722397,0.030104885967387463,0.5498226978379384
36.0613810741688,0.018746855976322203,0.1524881139626554,0.029615603413465398,0.5453168644343103
36.18925831202046,0.01842877994140156,0.15052429183042546,0.0291630946153769,0.5339267248571015
36.31713554987212,0.018112829451310278,0.14896858913218358,0.02868195937317456,0.5258496872816666
36.44501278772378,0.017799025743904743,0.14550683474427029,0.028172097554339845,0.5137203577796206
36.57289002557545,0.017487389912736902,0.14271678739353286,0.027758981665780568,0.5132008525624765
36.70076726342711,0.01717794290563633,0.13879100558972635,0.02723447351442144,0.503552625048085
36.828644501278774,0.01687070552330223,0.1354887734324939,0.026789917353242598,0.49046084134534385
36.95652173913044,0.016565698417905117,0.13341036160194603,0.026332150239638134,0.4761596092280313
37.084398976982094,0.016262942091698717,0.1314681535910639,0.025882391719006862,0.4724278435021241
37.21227621483376,0.0159624568956417,0.129185065504443,0.025391476865725116,0.4591426797738136
37.34015345268542,0.01566426302802985,0.1278999092282238,0.024929718193276686,0.4494720965883081
37.468030690537084,0.015368380533138265,0.12695185827577954,0.024437465787930223,0.45334497633580634
37.59590792838875,0.015074829299873962,0.12757698964109843,0.023970241426307225,0.44744633347616675
37.72378516624041,0.014783629060439113,0.12575473914232813,0.023530435559237256,0.4497133293564095
37.851662404092075,0.014494799389004555,0.12334549248474337,0.0230563247551344,0.4406334697036891
37.97953964194373,0.014208359700394038,0.12028387615912375,0.022562478363143266,0.43662209449051614
38.107416879795394,0.01392432924877919,0.11714912039330648,0.022082244920198512,0.4276336709650915
38.23529411764706,0.013642727126385378,0.1151434164239137,0.02162434306059772,0.4217696298253545
38.36317135549872,0.013363572262208164,0.11170717855701073,0.021193446765450423,0.4102613142363581
38.491048593350385,0.013086883420741052,0.10926614571048907,0.02073079459169949,0.40129984203723845
38.61892583120205,0.012812679200714074,0.1057916700016465,0.0202990549238585,0.3916384222680896
38.74680306905371,0.012540978033843757,0.10521664417191423,0.01992068031917287,0.39457924723098536
38.87468030690537,0.01227179818359394,0.10336935955103102,0.019493910519557137,0.39085187515688785
39.00255754475703,0.012005157743948254,0.10128870208923223,0.019049766089993137,0.3857949901895535
39.130434782608695,0.011741074638193905,0.09949837195223112,0.01864593495792224,0.37925578398991805
39.25831202046036,0.011479566617716786,0.09694629413366151,0.018228837589504825,0.3666773892839949
39.38618925831202,0.011220651260808307,0.09438625362073341,0.017846624794174634,0.360774919155402
39.514066496163686,0.01096434597148377,0.092809304467802,0.01742223543741273,0.3509408041752119
39.64194373401534,0.01071066797831252,0.09022260336935736,0.017031000269084922,0.3335682732461312
39.769820971867006,0.010459634333259827,0.08884609891406742,0.016647073538356035,0.32694610181828054
39.89769820971867,0.010211261910540743,0.08683361951786467,0.01622772449368309,0.31472598816181896
40.02557544757033,0.009965567405485699,0.08597254405750263,0.015842283472483454,0.30730947997852565
40.153452685421996,0.00972256733341842,0.08418452467275095,0.015435806652730035,0.29629427563072247
40.28132992327366,0.009482278028545652,0.08315971970870571,0.015055054996203937,0.3021919898728281
40.40920716112532,0.009244715642859275,0.08073871645841957,0.01466493211144991,0.30008142035018154
40.53708439897698,0.009009896145050565,0.07849907922527283,0.014311534504888979,0.2886005725806388
40.66496163682864,0.008777835319436777,0.07633595019058582,0.013948273857851483,0.28499222851443623
40.79283887468031,0.008548548764900151,0.07424600876568423,0.013601538103751773,0.2780526254192716
40.92071611253197,0.008322051893839357,0.07193117488042905,0.013235117280442327,0.26857077214652664
41.04859335038363,0.008098359931133527,0.07013672838301876,0.012880428188866989,0.26975118473019316
41.1764705882353,0.007877487913118835,0.06742555181011994,0.01253223496517129,0.26012550176851956
41.30434782608695,0.007659450686577745,0.0659463313753406,0.012179126839237523,0.253715769389852
41.43222506393862,0.007444262907741046,0.06406960627699514,0.011836256197620383,0.24344946400159878
41.56010230179028,0.007231939041302736,0.06262932400023649,0.011506695440734417,0.2345634333962503
41.687979539641944,0.0070224933594475875,0.06101709549539767,0.011170251887077345,0.2256090397362999
41.81585677749361,0.0068159399408919095,0.05935969056610496,0.010841185340367059,0.22043061242594106
41.94373401534527,0.006612292669937116,0.057528637539964025,0.010524088418366455,0.21806605901488915
42.071611253196934,0.006411565235536483,0.05547054873631308,0.010188841009963175,0.21177132855667072
42.19948849104859,0.006213771130374986,0.054272215094813905,0.00987701243171823,0.20523710949104385
42.327365728900254,0.006018923649962299,0.05232135295231617,0.009563348961782176,0.20271629668564772
42.45524296675192,0.0058270358917391065,0.050647726833087055,0.009257440662455757,0.19887484291586138
42.58312020460358,0.0056381207541967345,0.04929304606618163,0.008936248748406643,0.1924635006890106
42.710997442455245,0.005452190936010106,0.04786672916112961,0.008643453259404311,0.183760235745617
42.83887468030691,0.005269258935184114,0.04598074806690247,0.008342783728691636,0.17665468558733613
42.966751918158565,0.005089337048213588,0.04404476136897928,0.008043355088282361,0.17065097979353017
43.09462915601023,0.004912437369256677,0.042262455334806485,0.007745914665711804,0.164901183502517
43.22250639386189,0.004738571789321931,0.04122742481631855,0.007464434234633051,0.15841150876487267
43.350383631713555,0.004567751995468971,0.03963174599560391,0.007178705973182473,0.15569009804285475
43.47826086956522,0.004399989470022942,0.03807194072700581,0.006915451947856368,0.14983692801007226
43.60613810741688,0.004235295489802624,0.03705878030733216,0.006654098898019532,0.14455437300778745
43.734015345268546,0.00407368112536244,0.03586176617136599,0.006409031052342348,0.1399300912985135
43.8618925831202,0.0039151572402483506,0.03472291300098941,0.006153231243682743,0.13638680291136301
43.989769820971865,0.003759734490267546,0.033468890717910496,0.005906302535024043,0.1312737065114844
44.11764705882353,0.003607423322772212,0.0320570179224017,0.0056664683436768075,0.12811847070635965
44.24552429667519,0.003458233975957264,0.03069707408428736,0.005427804615173649,0.12291993190209384
44.373401534526856,0.0033121764781721555,0.029301703189917937,0.00519156625239719,0.11688174555377372
44.50127877237852,0.003169260647246775,0.028009694241494708,0.004953972128115098,0.11450487251577193
44.629156010230176,0.003029496089831485,0.026717578726899477,0.0047339810204340615,0.1100043336414676
44.75703324808184,0.002892892200751397,0.025356842951233558,0.004505705693847444,0.10431491022650605
44.8849104859335,0.0027594581623748555,0.024513465283358894,0.004298062139677605,0.09776827700273605
45.012787723785166,0.0026292029439962303,0.023322763107379192,0.004083072298806634,0.09200053410198045
45.14066496163683,0.002502135301232946,0.022165954151633444,0.003878671612146733,0.08641658749105499
45.26854219948849,0.0023782637754369966,0.021228813286039993,0.0036847701279364748,0.08274996300836218
45.39641943734016,0.002257596693120793,0.02006713546196036,0.0034897280104411914,0.07933411397818334
45.52429667519181,0.002140142165397461,0.019024488609658875,0.0033064544575061782,0.07506390331802114
45.65217391304348,0.0020259080874356038,0.017912789255742176,0.0031170492379565284,0.07042349896836893
45.78005115089514,0.0019149021379286232,0.01698387256608028,0.0029420860364601596,0.06656178824406868
45.907928388746804,0.0018071317785785545,0.015956102332623342,0.0027701569952243025,0.06255885593752276
46.03580562659847,0.001702604253594502,0.014980804651695724,0.002597224369245572,0.06015741459825992
46.16368286445013,0.001601326589205675,0.013974175591613696,0.0024349626537168503,0.056642890061142294
46.29156010230179,0.0015033055931891182,0.013070281572481407,0.0022796814271091497,0.05389132383805153
46.41943734015345,0.0014085478544120765,0.012209067217510283,0.0021243666545514833,0.05031204422257124
46.547314578005114,0.00131705974238912,0.011478620935153264,0.0019802235413040234,0.04678483491459987
46.67519181585678,0.0012288474068539675,0.010646285121970508,0.0018361841143792821,0.043078268774950086
46.80306905370844,0.0011439167773461339,0.009866161846163799,0.0016989517628592777,0.03985530231770469
46.930946291560105,0.0010622735628123315,0.009030018711942787,0.001563480696114354,0.036136998306697934
47.05882352941177,0.0009839232512227321,0.0083190106210076,0.0014391436502748426,0.03434490636071265
47.186700767263424,0.0009088711092020794,0.007663100322942542,0.0013161503789840454,0.03190650670027191
47.31457800511509,0.0008371221816756402,0.006978856426625291,0.0012017705769544655,0.028990510622483524
47.44245524296675,0.0007686812915301337,0.006330847291679324,0.0010905288162030703,0.02683148790416653
47.570332480818415,0.0007035530392894974,0.005693973496799214,0.0009854465262990185,0.024509957645655913
47.69820971867008,0.0006417418028056782,0.005138056900382913,0.0008852078789299571,0.021766278050277418
47.82608695652174,0.0005832517369643565,0.004578755733983344,0.0007913046543117563,0.019476283638591132
47.9539641943734,0.0005280867734056349,0.004058230955745928,0.0007008029267177614,0.017216624951447813
48.08184143222506,0.00047625062025977497,0.003624427863890967,0.0006175969507680898,0.015347751157301071
48.209718670076725,0.00042774676189793554,0.0031712120568717097,0.0005378858245481142,0.013376431979462925
48.33759590792839,0.00038257845869797214,0.002718288670297033,0.0004641866566518274,0.01141318610753052
48.46547314578005,0.00034074874682524627,0.0023225613834031164,0.00039493296663582506,0.009685637877276812
48.593350383631716,0.00030226043802857174,0.0019682912129511915,0.0003319748197787851,0.008201860735464929
48.72122762148338,0.0002671161194511817,0.0016361030318885201,0.0002739631166008404,0.006906486382695942
48.849104859335036,0.00023531815345685523,0.0013195571100577546,0.00022156206405418347,0.005490462548178738
48.9769820971867,0.0002068686774710964,0.0010465491592978452,0.00017519983257357168,0.004359184633828452
49.10485933503836,0.00018176960383745562,0.0007920447969425865,0.00013395060305624633,0.0033296148882120346
49.232736572890026,0.00016002261968901569,0.0005838385692478828,0.0001,0.0024161006386213715
49.36061381074169,0.00014162918683495177,0.0004046564153792369,0.0001,0.001696003917386164
49.48849104859335,0.0001265905416622865,0.0002580994139148349,0.0001,0.001076789453272728
49.61636828644501,0.00011490769505277287,0.0001460229026399387,0.0001,0.0006090022552876169
49.74424552429667,0.00010658143231496119,0.0001,0.0001,0.000270951420542758
49.87212276214834,0.00010161231313137748,0.0001,0.0001,0.0001


==> losses.csv <==
step,cosine,my_scheduler,exponential,plateau
0.1278772378516624,4.5938609600067135,4.546858501434326,4.5938609600067135,4.5938609600067135
0.2557544757033248,4.547602701187134,4.409286403656006,4.547602701187134,4.547602701187134
0.3836317135549872,4.386091804504394,4.306711339950562,4.386091804504394,4.386091804504394
0.5115089514066496,4.303055238723755,4.268207740783692,4.303055238723755,4.303055238723755
0.639386189258312,4.186599779129028,4.163858413696289,4.186599779129028,4.186599779129028
0.7672634271099744,3.998708152770996,4.023553514480591,3.998708152770996,3.998708152770996
0.8951406649616368,4.020256686210632,4.057853817939758,4.020256686210632,4.020256686210632
1.0230179028132993,3.9399775505065917,4.0285357475280765,3.939993214607239,3.939993214607239
1.1508951406649617,3.840356779098511,3.967704510688782,3.839131569862366,3.839131569862366
1.278772378516624,3.7852686166763307,3.935810422897339,3.78655264377594,3.78655264377594
1.4066496163682864,3.819573712348938,3.962308478355408,3.8252111673355103,3.8252111673355103
1.5345268542199488,3.7153489112854006,3.9055957794189453,3.717423701286316,3.717423701286316
1.6624040920716112,3.619811749458313,3.8190080165863036,3.611517143249512,3.611517143249512
1.7902813299232736,3.581114482879639,3.7720965147018433,3.5856218576431274,3.5856218576431274
1.918158567774936,3.561798024177551,3.749734878540039,3.5711307525634766,3.5711307525634766
2.0460358056265986,3.499460959434509,3.66822235584259,3.5058602809906008,3.515525054931641
2.1739130434782608,3.4094364166259767,3.612773633003235,3.3857779026031496,3.4053921699523926
2.3017902813299234,3.296949291229248,3.559831166267395,3.2996999740600588,3.3158315420150757
2.4296675191815855,3.335547590255737,3.5440848112106322,3.360698127746582,3.3509053230285644
2.557544757033248,3.178993988037109,3.368063449859619,3.1433293342590334,3.1615000009536742
2.6854219948849103,3.2736251831054686,3.5276679515838625,3.2629366397857664,3.263623356819153
2.813299232736573,3.228826069831848,3.5444159507751465,3.2224365949630736,3.220376133918762
2.9411764705882355,3.1261369943618775,3.3822757959365846,3.139257574081421,3.126178741455078
3.0690537084398977,3.1141100406646727,3.419580316543579,3.1048428773880006,3.111181378364563
3.1969309462915603,3.035487675666809,3.3783478260040285,3.043456864356995,3.0549631834030153
3.3248081841432224,3.0022674798965454,3.3228382110595702,3.00402295589447,3.014631915092468
3.452685421994885,2.983803224563599,3.258147406578064,2.973176193237305,2.9833153247833253
3.580562659846547,2.9928934574127197,3.2785754203796387,3.00467689037323,2.9898754596710204
3.70843989769821,2.9427648305892946,3.218999218940735,2.895349550247192,2.9087867975234984
3.836317135549872,2.912852644920349,3.242069435119629,2.9214757680892944,2.9281660079956056
3.9641943734015346,2.9064339876174925,3.1985188007354735,2.887414836883545,2.913114881515503
4.092071611253197,2.9010695695877073,3.195257806777954,2.882702660560608,2.9130294799804686
4.219948849104859,2.7815492153167725,3.0489135503768923,2.746605134010315,2.7712044715881348
4.3478260869565215,2.6818901777267454,2.95678391456604,2.687577795982361,2.690132904052734
4.475703324808184,2.7427381753921507,3.079586958885193,2.7109104871749876,2.7590878009796143
4.603580562659847,2.783388590812683,3.0968242645263673,2.78659131526947,2.7994210481643678
4.731457800511509,2.6539636611938477,3.001810359954834,2.669410514831543,2.6642609596252442
4.859335038363171,2.704069972038269,3.0617027997970583,2.7003066778182983,2.719987988471985
4.987212276214834,2.6972995519638063,3.0218810558319094,2.686430239677429,2.6783499479293824
5.115089514066496,2.6000436544418335,2.9695669651031493,2.576193642616272,2.597865867614746
5.242966751918159,2.6766961812973022,2.9999268770217897,2.6349913835525514,2.678036832809448
5.370843989769821,2.547601914405823,2.9312174558639525,2.52444908618927,2.549328899383545
5.498721227621483,2.711078333854675,3.091121053695679,2.652599239349365,2.719025182723999
5.626598465473146,2.584518647193909,3.0019392490386965,2.5567041635513306,2.593358588218689
5.754475703324808,2.5547595977783204,2.973779249191284,2.5469709396362306,2.564609694480896
5.882352941176471,2.535562825202942,3.0119136571884155,2.5457115650177,2.547105407714844
6.010230179028133,2.6089362859725953,2.976866030693054,2.5698357105255125,2.580639624595642
6.138107416879795,2.556657552719116,2.990403985977173,2.5031845569610596,2.5504730939865112
6.265984654731458,2.6157750844955445,3.01273455619812,2.5520877599716187,2.5960306882858277
6.3938618925831205,2.5484028577804567,2.908233880996704,2.52778582572937,2.535805320739746
6.521739130434782,2.4580466747283936,2.925908827781677,2.453375482559204,2.511345386505127
6.649616368286445,2.396170997619629,2.849356937408447,2.3465559005737306,2.3883203268051147
6.7774936061381075,2.4506668567657472,2.877015542984009,2.4305635690689087,2.4578129529953
6.90537084398977,2.412039542198181,2.884868621826172,2.4248209953308106,2.440728759765625
7.033248081841432,2.4227919816970824,2.889088344573975,2.4174091815948486,2.4224098205566404
7.161125319693094,2.463527226448059,2.960771656036377,2.4610331296920775,2.4911971569061278
7.289002557544757,2.4370522260665894,2.934814190864563,2.4184566497802735,2.4647022485733032
7.41687979539642,2.414276432991028,2.8443999528884887,2.3998995304107664,2.458373522758484
7.544757033248082,2.3876629114151,2.862177777290344,2.352578616142273,2.4025726556777953
7.672634271099744,2.3950350522994994,2.82324378490448,2.374555563926697,2.441485786437988
7.8005115089514065,2.265163779258728,2.776332139968872,2.264786434173584,2.314227080345154
7.928388746803069,2.2188844799995424,2.673442339897156,2.1930049777030947,2.2192617774009706
8.05626598465473,2.2884396076202393,2.7171007633209228,2.23683557510376,2.292849898338318
8.184143222506394,2.4070696353912355,2.918341636657715,2.3548238039016725,2.401955580711365
8.312020460358056,2.232319974899292,2.758289170265198,2.187930941581726,2.233881115913391
8.439897698209718,2.2944086313247682,2.8221292018890383,2.2642900466918947,2.3219892621040343
8.567774936061381,2.372711706161499,2.796412205696106,2.3125470638275147,2.3367750883102416
8.695652173913043,2.2265528559684755,2.8042330026626585,2.225100111961365,2.263977253437042
8.823529411764707,2.248995804786682,2.815568542480469,2.23257155418396,2.3009587049484255
8.951406649616368,2.221076714992523,2.7169064044952393,2.2116005182266236,2.2279472589492797
9.07928388746803,2.205017876625061,2.773760175704956,2.2083641290664673,2.2546899795532225
9.207161125319693,2.146077847480774,2.6955135583877565,2.093990075588226,2.15779687166214
9.335038363171355,2.1989044308662415,2.6968564987182617,2.183382749557495,2.202174258232117
9.462915601023019,2.1277520298957824,2.6563637495040893,2.045455253124237,2.1536022901535032
9.59079283887468,2.2366127490997316,2.726377081871033,2.183695983886719,2.2784666776657105
9.718670076726342,2.124383330345154,2.6345025062561036,2.0920390486717224,2.131244397163391
9.846547314578006,2.0748051524162294,2.638421893119812,2.0896360635757447,2.1227611541748046
9.974424552429667,2.2364931106567383,2.6705528259277345,2.2064280986785887,2.249148440361023
10.10230179028133,2.084768092632294,2.7592882394790648,2.0470192551612856,2.1081047534942625
10.230179028132993,2.08232524394989,2.639166784286499,2.0500686168670654,2.108190155029297
10.358056265984654,2.084484171867371,2.693412113189697,2.049203646183014,2.085106110572815
10.485933503836318,2.0035825252532957,2.581162524223328,1.9892542958259583,2.048413372039795
10.61381074168798,2.207054781913757,2.7279333114624023,2.140128564834595,2.187870001792908
10.741687979539641,2.0852821588516237,2.6182990789413454,2.044123923778534,2.093893313407898
10.869565217391305,2.0452858090400694,2.6249733209609984,2.035536026954651,2.1202433824539186
10.997442455242966,2.1369878888130187,2.6904422760009767,2.095614862442017,2.194456958770752
11.12531969309463,2.0306313037872314,2.5962494134902956,2.000897705554962,2.085245597362518
11.253196930946292,1.9743216991424561,2.6339673042297362,1.9143823862075806,2.0153989791870117
11.381074168797953,2.042768585681915,2.6170051097869873,1.995454728603363,2.0745088696479796
11.508951406649617,2.005931389331818,2.58130567073822,1.9627400755882263,2.0552570939064028
11.636828644501279,1.9345866918563843,2.5262760400772093,1.9122925281524659,2.0107041001319885
11.764705882352942,2.0490193009376525,2.601101875305176,2.0888203620910644,2.0853298902511597
11.892583120204604,2.0655266523361204,2.5579261064529417,1.9805251359939575,2.050716733932495
12.020460358056265,1.9322110414505005,2.465168905258179,1.9067813158035278,2.000203990936279
12.148337595907929,1.9977680444717407,2.6143144607543944,1.9833540439605712,2.052134931087494
12.27621483375959,1.9553149104118348,2.5860474586486815,1.8878730297088624,1.9648139953613282
12.404092071611252,1.9466284394264222,2.5233084201812743,1.935839581489563,1.9921104192733765
12.531969309462916,2.014268469810486,2.58330717086792,1.9736406922340393,2.023061144351959
12.659846547314578,1.996092426776886,2.5484649419784544,1.920695459842682,2.016654348373413
12.787723785166241,2.0177501678466796,2.6016913414001466,1.9444097518920898,2.041535270214081
12.915601023017903,1.9906832218170165,2.626931142807007,1.9302404880523683,1.9965687274932862
13.043478260869565,1.9656416535377503,2.562681269645691,1.9053996562957765,2.0208837270736693
13.171355498721228,1.9042793035507202,2.536708378791809,1.8535991072654725,1.9770240902900695
13.29923273657289,1.9235663294792176,2.4980586051940916,1.8746982097625733,1.946243953704834
13.427109974424553,1.9772095799446106,2.613237166404724,1.9206746578216554,2.0129151582717895
13.554987212276215,1.7967259645462037,2.4148936748504637,1.736314070224762,1.8606374144554139
13.682864450127877,1.9117113828659058,2.638682150840759,1.8604230165481568,1.9753124117851257
13.81074168797954,1.8892853498458861,2.4717131853103638,1.8195821166038513,1.9157611966133117
13.938618925831202,1.9159210085868836,2.540365791320801,1.8711870431900024,1.988710880279541
14.066496163682864,1.7418482542037963,2.4455106973648073,1.6892094612121582,1.8067885160446167
14.194373401534527,1.7549393773078918,2.4332809686660766,1.7140841484069824,1.827691376209259
14.322250639386189,1.8174028277397156,2.4639320611953734,1.7675833225250244,1.8494332075119018
14.450127877237852,1.811348056793213,2.437404227256775,1.7652355551719665,1.8757175207138062
14.578005115089514,1.8454164862632751,2.486280846595764,1.7935766339302064,1.891330349445343
14.705882352941176,1.7699939370155335,2.4642101287841798,1.7237807393074036,1.825313425064087
14.83375959079284,1.9257561802864074,2.510661792755127,1.8991209387779235,1.9508437514305115
14.961636828644501,1.8132007718086243,2.3794408798217774,1.745220422744751,1.8944802403450012
15.089514066496164,1.7084839940071106,2.3568587064743043,1.678090250492096,1.7573679089546204
15.217391304347826,1.8139878034591674,2.420327198505402,1.721714699268341,1.842738437652588
15.345268542199488,1.748806357383728,2.4118126153945925,1.6821667671203613,1.797068452835083
15.473145780051151,1.76176917552948,2.4338656425476075,1.737335240840912,1.855955922603607
15.601023017902813,1.7460778117179871,2.3197885036468504,1.6749672293663025,1.8077471613883973
15.728900255754477,1.7726106762886047,2.39678795337677,1.6841520190238952,1.8151007413864135
15.856777493606138,1.793938410282135,2.4355886459350584,1.762794017791748,1.8704546809196472
15.9846547314578,1.8427353262901307,2.4642566680908202,1.7766718506813048,1.8578796863555909
16.11253196930946,1.7549648046493531,2.4414207220077513,1.6525676608085633,1.7730553984642028
16.240409207161125,1.8241981506347655,2.472755193710327,1.7629146933555604,1.8802711725234986
16.36828644501279,1.7212934494018555,2.4204009771347046,1.6291140794754029,1.7603874206542969
16.49616368286445,1.7466070771217346,2.433386707305908,1.6808695673942566,1.8256515264511108
16.624040920716112,1.6609553337097167,2.325260949134827,1.6068023324012757,1.74796062707901
16.751918158567776,1.7460345149040222,2.441731882095337,1.688209891319275,1.836219024658203
16.879795396419436,1.823748481273651,2.441255521774292,1.7873576998710632,1.9066655874252318
17.0076726342711,1.6868552207946776,2.373664927482605,1.6352222204208373,1.7727644324302674
17.135549872122763,1.7075358152389526,2.43942244052887,1.6727250218391418,1.854131543636322
17.263427109974426,1.6655077934265137,2.3029895305633543,1.5761321306228637,1.7305477499961852
17.391304347826086,1.7010473132133483,2.4493797063827514,1.6637046337127686,1.8011902570724487
17.51918158567775,1.7447741508483887,2.390932822227478,1.7166299104690552,1.8223899364471436
17.647058823529413,1.6228023409843444,2.261989140510559,1.565473747253418,1.7050941705703735
17.774936061381073,1.6240131258964539,2.374731969833374,1.595162284374237,1.7300734758377074
17.902813299232736,1.6525956630706786,2.35031898021698,1.6439711689949035,1.8222835063934326
18.0306905370844,1.5701007843017578,2.315785217285156,1.5668551802635193,1.6977970600128174
18.15856777493606,1.640329897403717,2.30359001159668,1.582136905193329,1.7368971824645996
18.286445012787723,1.6730045676231384,2.371771454811096,1.6009757041931152,1.7556352615356445
18.414322250639387,1.5749380946159364,2.289452648162842,1.5181052923202514,1.6713294386863708
18.542199488491047,1.5838325142860412,2.365548872947693,1.5195706844329835,1.6485409379005431
18.67007672634271,1.6552245974540711,2.3461389541625977,1.6332603096961975,1.801640224456787
18.797953964194374,1.6230249762535096,2.365541911125183,1.60578351020813,1.761170709133148
18.925831202046037,1.5546159744262695,2.248460292816162,1.5143150687217712,1.6586738228797913
19.053708439897697,1.5633369922637939,2.227902555465698,1.4692937850952148,1.6411638021469117
19.18158567774936,1.5746253490448,2.3235441923141478,1.5205901861190796,1.7025033235549927
19.309462915601024,1.5213786840438843,2.2491188049316406,1.4480783939361572,1.6223278999328614
19.437340153452684,1.5915993094444274,2.2273287773132324,1.5165507912635803,1.683223819732666
19.565217391304348,1.6316213250160216,2.2446222066879273,1.5203044533729553,1.697839045524597
19.69309462915601,1.5609750628471375,2.2897363185882567,1.520187997817993,1.71601140499115
19.82097186700767,1.645020079612732,2.291548955440521,1.584780251979828,1.7628341317176819
19.948849104859335,1.735953676700592,2.442534589767456,1.673757004737854,1.8440202474594116
20.076726342710998,1.4341604471206666,2.2514909148216247,1.3731501221656799,1.5398338794708253
20.20460358056266,1.4577597975730896,2.175329875946045,1.4156340956687927,1.6263085722923278
20.33248081841432,1.4853798151016235,2.230163335800171,1.4340967535972595,1.6520468473434449
20.460358056265985,1.4998265743255614,2.231986427307129,1.435487198829651,1.6489540219306946
20.58823529411765,1.597558045387268,2.3190361499786376,1.4730225205421448,1.6814051270484924
20.71611253196931,1.482806146144867,2.1272624373435973,1.4244401097297668,1.5905095100402833
20.843989769820972,1.5406358599662782,2.1573982357978823,1.4735573649406433,1.6273440599441529
20.971867007672635,1.5209256410598755,2.174791955947876,1.4866201281547546,1.6743306159973144
21.099744245524295,1.4832325220108031,2.226323091983795,1.3933329582214355,1.577559518814087
21.22762148337596,1.5468865275382995,2.2920984029769897,1.4802684545516969,1.6643733501434326
21.355498721227622,1.4497008562088012,2.213667058944702,1.4479024410247803,1.5892799973487854
21.483375959079282,1.4849182605743407,2.2481128692626955,1.4349334120750428,1.6475494742393493
21.611253196930946,1.5512745141983033,2.2308520078659058,1.4983859181404113,1.6897546648979187
21.73913043478261,1.528641128540039,2.1985873103141786,1.4563004612922668,1.6657705307006836
21.867007672634273,1.4645520567893981,2.214824640750885,1.413068413734436,1.6118938684463502
21.994884910485933,1.5061741590499877,2.1881804347038267,1.4332114934921265,1.6848953127861024
22.122762148337596,1.481360173225403,2.239147901535034,1.447348964214325,1.6390180826187133
22.25063938618926,1.4597565174102782,2.139281487464905,1.3610661029815674,1.5830263257026673
22.37851662404092,1.4414232611656188,2.1000245571136475,1.4278398394584655,1.5942829251289368
22.506393861892583,1.4446560382843017,2.1303754448890686,1.3643250823020936,1.5610816836357118
22.634271099744247,1.4993557691574098,2.151008355617523,1.4275548577308654,1.6524269580841064
22.762148337595907,1.51886705160141,2.2434765458106996,1.4437123656272888,1.6956374645233154
22.89002557544757,1.5359648942947388,2.2104305982589723,1.4460742712020873,1.674674117565155
23.017902813299234,1.4114319682121277,2.107623314857483,1.368919062614441,1.5679808139801026
23.145780051150894,1.3443754076957704,2.0888787865638734,1.2761565685272216,1.5495512366294861
23.273657289002557,1.4717549204826355,2.1800506830215456,1.4198017120361328,1.670195722579956
23.40153452685422,1.376796543598175,2.060040020942688,1.3281765103340148,1.5470000386238099
23.529411764705884,1.3801918745040893,2.0542322039604186,1.3159119844436646,1.5160592436790465
23.657289002557544,1.4207841753959656,2.195249915122986,1.3985736131668092,1.5800702571868896
23.785166240409207,1.4519623160362243,2.1593630433082582,1.377874207496643,1.6292127966880798
23.91304347826087,1.4999907970428468,2.141197311878204,1.4079110383987428,1.6154306888580323
24.04092071611253,1.3353599905967712,2.057827341556549,1.3132416248321532,1.488559889793396
24.168797953964194,1.324522864818573,2.0622934103012085,1.265763485431671,1.4827293038368226
24.296675191815858,1.4304079174995423,2.162188935279846,1.3643645465373992,1.5726075887680053
24.424552429667518,1.3763039588928223,2.147770082950592,1.3473646521568299,1.6529638051986695
24.55242966751918,1.416437429189682,2.1229459166526796,1.316914713382721,1.5832892894744872
24.680306905370845,1.306210494041443,2.058664047718048,1.2767538547515869,1.5256577253341674
24.808184143222505,1.327328610420227,2.0337310910224913,1.2703826785087586,1.5186671257019042
24.93606138107417,1.46018226146698,2.163462519645691,1.341403889656067,1.660216462612152
25.06393861892583,1.3555145382881164,2.0127270936965944,1.3058331251144408,1.5442269682884215
25.191815856777495,1.2646246314048768,2.0221100091934203,1.23065025806427,1.4780344843864441
25.319693094629155,1.2654220581054687,2.024522399902344,1.250631844997406,1.4710142731666564
25.44757033248082,1.2540093541145325,2.0014999747276305,1.197665697336197,1.455543339252472
25.575447570332482,1.375241184234619,2.0899780631065368,1.3218781352043152,1.593062198162079
25.703324808184142,1.2865696787834167,1.9904992818832397,1.2664049506187438,1.5059645771980286
25.831202046035806,1.3351924180984498,2.092112827301025,1.2900257229804992,1.5718841433525086
25.95907928388747,1.3565371870994567,2.055789518356323,1.3059052348136901,1.5597698092460632
26.08695652173913,1.2990097641944884,2.0462662100791933,1.2769104361534118,1.5118661880493165
26.214833759590793,1.2571975827217101,1.9570457339286804,1.2421700596809386,1.4266687989234925
26.342710997442456,1.2456509947776795,1.9632092356681823,1.2351765036582947,1.4463562846183777
26.470588235294116,1.2265503883361817,1.9876413464546203,1.2049183130264283,1.5183244109153748
26.59846547314578,1.2354637503623962,2.017689311504364,1.2118282556533813,1.4755619049072266
26.726342710997443,1.2938952445983887,1.98656005859375,1.2938464760780335,1.550286602973938
26.854219948849106,1.255561602115631,1.97811758518219,1.2002519488334655,1.5281594276428223
26.982097186700766,1.3299266576766968,2.0021159052848816,1.2691561222076415,1.5737501978874207
27.10997442455243,1.278433656692505,1.9965152025222779,1.267444908618927,1.472584891319275
27.237851662404093,1.2838687539100646,2.034911036491394,1.2422964930534364,1.5367546319961547
27.365728900255753,1.1995577931404113,1.9585666060447693,1.1950000882148744,1.457000184059143
27.493606138107417,1.2205647706985474,1.9087176084518434,1.1813804507255554,1.4590468406677246
27.62148337595908,1.3596951723098756,1.9586688876152039,1.3050843477249146,1.5633739948272705
27.74936061381074,1.2533619284629822,1.9549866557121276,1.2123210668563842,1.5140139222145081
27.877237851662404,1.2911299347877503,1.936407220363617,1.2433159470558166,1.5025986552238464
28.005115089514067,1.2249066829681396,1.9277119517326355,1.1565433323383332,1.4881827354431152
28.132992327365727,1.2182763457298278,1.8814161539077758,1.1588772237300873,1.4435492277145385
28.26086956521739,1.1471242427825927,1.928271222114563,1.1247469246387483,1.2979115843772888
28.388746803069054,1.1588413894176484,1.8226285099983215,1.1332371950149536,1.2301760196685791
28.516624040920718,1.2378464460372924,1.9288338422775269,1.1991098701953888,1.2692989349365233
28.644501278772378,1.2248128175735473,1.9558817148208618,1.186296570301056,1.2859782814979552
28.77237851662404,1.2577841341495515,1.9712765216827393,1.2376110911369325,1.3390746355056762
28.900255754475705,1.2322259664535522,1.9573813557624817,1.202339631319046,1.266965889930725
29.028132992327365,1.181718075275421,1.8641038537025452,1.121417725086212,1.190644121170044
29.156010230179028,1.2159667611122131,1.8603854417800902,1.2206825613975525,1.2622231006622315
29.28388746803069,1.162389773130417,1.861388385295868,1.121309357881546,1.2000225603580474
29.41176470588235,1.1006916999816894,1.8390811562538147,1.1106289684772492,1.1742957353591919
29.539641943734015,1.131032520532608,1.8585541248321533,1.1104118764400481,1.1637917399406432
29.66751918158568,1.1351335406303407,1.8620143413543702,1.1264959752559662,1.188958650827408
29.79539641943734,1.2127977013587952,1.866908359527588,1.2043357491493225,1.2406489849090576
29.923273657289002,1.1817013263702392,1.9160672187805177,1.1832842230796814,1.2629663586616515
30.051150895140665,1.1360777914524078,1.7933019876480103,1.128422451019287,1.1695559680461884
30.17902813299233,1.1172517478466033,1.7694602966308595,1.0699896693229676,1.168081796169281
30.30690537084399,1.1117367148399353,1.7861866354942322,1.1015827894210815,1.143287968635559
30.434782608695652,1.0871254622936248,1.824428176879883,1.1219356656074524,1.1512814581394195
30.562659846547316,1.0926894545555115,1.825339961051941,1.0889640986919402,1.1453992128372192
30.690537084398976,1.0974512338638305,1.840522086620331,1.079547905921936,1.1700979828834535
30.81841432225064,1.1655303955078125,1.8487448215484619,1.1745197296142578,1.217112159729004
30.946291560102303,1.169068056344986,1.8212607502937317,1.200372862815857,1.2407809019088745
31.074168797953963,1.070309978723526,1.7297101855278014,1.091445392370224,1.140507173538208
31.202046035805626,1.0325508117675781,1.8046481251716613,1.0209219098091125,1.1329410016536712
31.32992327365729,1.0774391531944274,1.7696808576583862,1.0977462708950043,1.1582429528236389
31.457800511508953,1.1162422001361847,1.8283849239349366,1.1620848417282104,1.2284456253051759
31.585677749360613,1.1030513286590575,1.7857765913009644,1.1469833850860596,1.1789637565612794
31.713554987212277,1.1673476934432983,1.8494022488594055,1.1738155126571654,1.2075847923755645
31.84143222506394,1.0935997545719147,1.781760036945343,1.1064948678016662,1.1795581221580504
31.9693094629156,1.164928251504898,1.860782265663147,1.1779997289180755,1.2866893410682678
32.09718670076726,1.0336437940597534,1.7155829906463622,1.0544412672519683,1.1033080279827119
32.22506393861892,0.991091400384903,1.7186858296394347,1.0088444292545318,1.0966191291809082
32.35294117647059,0.9980499923229218,1.6655179738998414,1.0338553488254547,1.1256616115570068
32.48081841432225,1.0663470685482026,1.740884780883789,1.0483358025550842,1.177175509929657
32.608695652173914,1.1341843008995056,1.8237005472183228,1.1142842411994933,1.1052304565906526
32.73657289002558,1.0662746131420135,1.6957073926925659,1.0901270747184753,1.0543468296527863
32.86445012787724,1.123891681432724,1.7334889054298401,1.1284291982650756,1.1170752584934234
32.9923273657289,1.0527579545974732,1.7106298685073853,1.0641845881938934,1.018772268295288
33.12020460358056,1.006321918964386,1.6077757835388184,0.9906965732574463,0.9895081162452698
33.248081841432224,1.024129194021225,1.6271755695343018,0.9933013677597046,0.9300919651985169
33.37595907928389,0.9288323879241943,1.6297309041023254,0.9693532288074493,0.9167872250080109
33.50383631713555,1.0341486394405366,1.684624469280243,1.0637264728546143,1.030205100774765
33.631713554987215,0.9828334271907806,1.6700295090675354,1.048607623577118,0.9682810008525848
33.75959079283887,1.0151712357997895,1.7108315229415894,1.0247541189193725,0.9807176351547241
33.887468030690535,1.0019921600818633,1.711673951148987,1.0482319831848144,1.022784286737442
34.0153452685422,1.0207357048988341,1.6929956912994384,1.0680463433265686,0.9804504930973053
34.14322250639386,0.97840695977211,1.620192861557007,1.0562880992889405,0.968396782875061
34.271099744245525,0.9796491205692291,1.6211756229400636,1.02437726855278,0.9871829271316528
34.39897698209719,1.0245269417762757,1.6903949618339538,1.0911434531211852,1.0601922512054442
34.52685421994885,0.9806608617305755,1.647234070301056,1.0242298305034638,0.9630620002746582
34.65473145780051,0.8913728475570679,1.589270567893982,0.9421985805034637,0.880185580253601
34.78260869565217,0.8565511345863343,1.483525276184082,0.8903718292713165,0.8449238002300262
34.910485933503836,0.9956669926643371,1.7032030701637269,1.0207855343818664,0.9754973769187927
35.0383631713555,0.9400628983974457,1.5886196494102478,0.9975714087486267,0.9416446387767792
35.16624040920716,0.8832699000835419,1.5565971851348877,0.9222479104995728,0.9222886681556701
35.294117647058826,0.893711245059967,1.522162139415741,0.8823233067989349,0.8840556859970092
35.42199488491048,0.8713208734989166,1.5230350375175477,0.9312652111053467,0.888193953037262
35.549872122762146,0.9104579567909241,1.5663673996925354,0.9708320498466492,0.9400208413600921
35.67774936061381,0.8881387352943421,1.4974529981613158,0.9822800517082214,0.9287725746631622
35.80562659846547,0.9303595006465912,1.5411210775375366,0.9718482434749603,0.9261746942996979
35.933503836317136,0.8803217828273773,1.493905282020569,0.9539337575435638,0.8733076512813568
36.0613810741688,0.8588063180446625,1.4653005361557008,0.9370627462863922,0.8824668109416962
36.18925831202046,0.8456370532512665,1.453680443763733,0.9161790907382965,0.8736881136894226
36.31713554987212,0.8852294981479645,1.451578152179718,0.9335868000984192,0.9023446500301361
36.44501278772378,0.8865711092948914,1.5030927062034607,0.9304658591747283,0.9236692428588867
36.57289002557545,0.920800918340683,1.5143130779266358,0.9939890325069427,0.9631590068340301
36.70076726342711,0.8529273092746734,1.4920523762702942,0.9249416410923004,0.9266232132911683
36.828644501278774,0.8689696013927459,1.486818253993988,0.9030864775180817,0.8896554708480835
36.95652173913044,0.8462469339370727,1.4821699738502503,0.9565610289573669,0.9156079471111298
37.084398976982094,0.790657502412796,1.397162091732025,0.8890854954719544,0.8514443457126617
37.21227621483376,0.8469192862510682,1.4428734183311462,0.9333015203475952,0.9198985040187836
37.34015345268542,0.8491545140743255,1.492153537273407,0.9394236743450165,0.9328676998615265
37.468030690537084,0.9008273243904114,1.4888792872428893,0.963194876909256,0.8958182156085968
37.59590792838875,0.8597282290458679,1.4367664337158204,0.9590432643890381,0.8981666564941406
37.72378516624041,0.88468616604805,1.4378249526023865,0.9326239764690399,0.8477676749229431
37.851662404092075,0.7875724792480469,1.3511079788208007,0.8983010649681091,0.7716388523578643
37.97953964194373,0.8729875743389129,1.442156481742859,0.9529997646808624,0.8607396125793457
38.107416879795394,0.807379174232483,1.4071601271629333,0.8910762429237366,0.7669880330562592
38.23529411764706,0.8511195421218872,1.4044426560401917,0.9186166524887085,0.8280728697776795
38.36317135549872,0.8117567360401153,1.3209600806236268,0.8765286147594452,0.7694125056266785
38.491048593350385,0.8079893529415131,1.368875765800476,0.895720797777176,0.7932359516620636
38.61892583120205,0.80123530626297,1.377861452102661,0.9027108788490296,0.769980537891388
38.74680306905371,0.8007226407527923,1.367872714996338,0.9384243905544281,0.8156825721263885
38.87468030690537,0.7912942171096802,1.293755340576172,0.8854456722736359,0.7856252670288086
39.00255754475703,0.7852279245853424,1.3105258464813232,0.8633082926273346,0.7755091726779938
39.130434782608695,0.8028667986392974,1.2535328269004822,0.8799556910991668,0.7661492824554443
39.25831202046036,0.7170929670333862,1.1844119250774383,0.7918179392814636,0.6827719449996948
39.38618925831202,0.7588886439800262,1.2834291219711305,0.8937921702861786,0.809628027677536
39.514066496163686,0.7389659523963928,1.291552448272705,0.8818608701229096,0.7747806221246719
39.64194373401534,0.7571614384651184,1.2838794589042664,0.8682409822940826,0.7582497358322143
39.769820971867006,0.8167634665966034,1.3435916543006896,0.9658527612686157,0.8374232172966003
39.89769820971867,0.8284186720848083,1.4168074131011963,0.9325680613517762,0.852547425031662
40.02557544757033,0.729300993680954,1.18169367313385,0.8520633220672608,0.7382036626338959
40.153452685421996,0.7750629723072052,1.2537864685058593,0.8695568978786469,0.7958902180194855
40.28132992327366,0.7608036696910858,1.2636978030204773,0.8594476282596588,0.8034457623958587
40.40920716112532,0.7362707257270813,1.199591964483261,0.853160810470581,0.7790958404541015
40.53708439897698,0.725948366522789,1.214498656988144,0.8431028127670288,0.7468043327331543
40.66496163682864,0.7423826515674591,1.2384363889694214,0.8842924654483795,0.7807192265987396
40.79283887468031,0.7601232290267944,1.249474835395813,0.8647246956825256,0.7568815112113952
40.92071611253197,0.7596000671386719,1.2515487670898438,0.8853397011756897,0.7817185699939728
41.04859335038363,0.7363759934902191,1.1197711825370789,0.78497793674469,0.7125500738620758
41.1764705882353,0.7367587387561798,1.1876322388648988,0.8387498140335083,0.7687273383140564
41.30434782608695,0.7243699550628662,1.1861030459403992,0.8593133568763733,0.7569892942905426
41.43222506393862,0.7250525891780853,1.1262252807617188,0.8226883053779602,0.7672824800014496
41.56010230179028,0.7049812257289887,1.1473823249340058,0.815263319015503,0.7140462756156921
41.687979539641944,0.7728358566761017,1.204797774553299,0.9212882995605469,0.8200382769107819
41.81585677749361,0.7723244547843933,1.1936285018920898,0.8855672955513001,0.8136312365531921
41.94373401534527,0.7207248330116272,1.1885185360908508,0.8550906598567962,0.7638948380947113
42.071611253196934,0.7176207363605499,1.1582780122756957,0.8360459804534912,0.7561379611492157
42.19948849104859,0.7349650621414184,1.119869202375412,0.8279644191265106,0.773844987154007
42.327365728900254,0.6892851948738098,1.0948917865753174,0.8137915790081024,0.7171442747116089
42.45524296675192,0.624329587817192,1.0490772366523742,0.7566626071929932,0.6781000763177871
42.58312020460358,0.6794731318950653,1.1131842494010926,0.8014847576618195,0.7463827192783355
42.710997442455245,0.6974929451942444,1.0976519465446473,0.8297903060913085,0.7403553009033204
42.83887468030691,0.6892926812171936,1.100861954689026,0.8240460932254792,0.7335581660270691
42.966751918158565,0.743766450881958,1.1070194780826568,0.8588861227035522,0.7944741487503052
43.09462915601023,0.6914010286331177,1.0646568298339845,0.7953707039356231,0.7476336181163787
43.22250639386189,0.6758165001869202,1.0231626331806183,0.7965102732181549,0.7405594229698181
43.350383631713555,0.7445813894271851,1.0779969990253448,0.8287260234355927,0.7777866840362548
43.47826086956522,0.6130329966545105,0.9915416061878204,0.7162463366985321,0.6707352757453918
43.60613810741688,0.6170893877744674,0.9889912605285645,0.7705047011375428,0.6957631766796112
43.734015345268546,0.6598096787929535,1.0062829971313476,0.8003691256046295,0.726987773180008
43.8618925831202,0.6485417902469635,1.0743539690971375,0.8070745766162872,0.7553580284118653
43.989769820971865,0.6671985566616059,0.9706446945667266,0.7964521706104278,0.7177223861217499
44.11764705882353,0.6597460716962814,0.9381464779376983,0.7402468860149384,0.6780912131071091
44.24552429667519,0.6300222158432007,0.9538763701915741,0.7575333893299103,0.702122712135315
44.373401534526856,0.6952148616313935,0.9786685347557068,0.7893043577671051,0.7600958347320557
44.50127877237852,0.6015284031629562,0.8868072271347046,0.7608303129673004,0.6992975533008575
44.629156010230176,0.6328532367944717,0.9452710330486298,0.7948152244091033,0.7307454109191894
44.75703324808184,0.6155690461397171,0.8889671981334686,0.7808281481266022,0.699035769701004
44.8849104859335,0.6168280661106109,0.9449782311916352,0.7592835664749146,0.7120410442352295
45.012787723785166,0.6235891491174698,0.9134651005268097,0.7139230728149414,0.6972107827663422
45.14066496163683,0.6012134850025177,0.8484024405479431,0.7046083390712738,0.6638912200927735
45.26854219948849,0.6086300492286683,0.9014622271060944,0.706156724691391,0.677030885219574
45.39641943734016,0.6580480396747589,0.8832026541233062,0.7630021929740906,0.7281903982162475
45.52429667519181,0.6792161524295807,0.9782737791538239,0.7809645891189575,0.7779085397720337
45.65217391304348,0.6119536876678466,0.8174138724803924,0.744220781326294,0.7257799506187439
45.78005115089514,0.6543154448270798,0.9514472007751464,0.8011354804039001,0.7604654848575592
45.907928388746804,0.59366594851017,0.899414324760437,0.7346847534179688,0.6800424098968506
46.03580562659847,0.6543688535690307,0.8716852068901062,0.7320538699626923,0.6918489217758179
46.16368286445013,0.6465539366006852,0.8863491415977478,0.7336615145206451,0.6987559199333191
46.29156010230179,0.6428976476192474,0.8624026536941528,0.7171903491020203,0.7166955977678299
46.41943734015345,0.6277387052774429,0.8579392313957215,0.7482414335012436,0.7076817363500595
46.547314578005114,0.6306064993143081,0.8392330706119537,0.7389639914035797,0.7060398876667022
46.67519181585678,0.5939426004886628,0.8283484697341919,0.7077836155891418,0.6407294631004333
46.80306905370844,0.6390398770570755,0.8180623888969422,0.7398255586624145,0.6713024884462356
46.930946291560105,0.5585315614938736,0.7416305840015411,0.6760857939720154,0.5824250668287277
47.05882352941177,0.6252399474382401,0.7814700424671173,0.7061619699001312,0.616243502497673
47.186700767263424,0.5414683312177658,0.734129136800766,0.6233205705881119,0.5638671368360519
47.31457800511509,0.5712110936641693,0.8068225800991058,0.7163768827915191,0.61431405544281
47.44245524296675,0.5827265381813049,0.7873882830142975,0.7035166144371032,0.6160388469696045
47.570332480818415,0.571228563785553,0.7408179402351379,0.6632608950138092,0.5761130392551422
47.69820971867008,0.7113144814968109,0.9108948051929474,0.8256401002407074,0.7304240465164185
47.82608695652174,0.631496375799179,0.7989735662937164,0.7413051307201386,0.6701477825641632
47.9539641943734,0.6228754222393036,0.8081191003322601,0.7000746488571167,0.6473623096942902
48.08184143222506,0.5837547540664673,0.7745900571346283,0.6706703424453735,0.6359313905239106
48.209718670076725,0.6630572199821472,0.824120020866394,0.7085852026939392,0.6434254616498947
48.33759590792839,0.6176071763038635,0.7883819043636322,0.6619729816913604,0.6386907696723938
48.46547314578005,0.5190435856580734,0.7386281669139863,0.6524421572685242,0.5592720121145248
48.593350383631716,0.6358847051858902,0.7965786099433899,0.7643804728984833,0.6697829842567444
48.72122762148338,0.5874382942914963,0.7378528118133545,0.6695288896560669,0.567728939652443
48.849104859335036,0.5765149176120759,0.7223430514335633,0.6860345393419266,0.6162365853786469
48.9769820971867,0.6219063460826874,0.7683194816112519,0.7480157554149628,0.639184445142746
49.10485933503836,0.6573628127574921,0.8437839329242707,0.7634344756603241,0.6597522318363189
49.232736572890026,0.5979550898075103,0.7764234066009521,0.6606119871139526,0.5923857152462005
49.36061381074169,0.6060922980308533,0.7691782593727112,0.7049832820892334,0.6322013556957244
49.48849104859335,0.5979406237602234,0.7346385300159455,0.6830814003944397,0.6442710220813751
49.61636828644501,0.6018078863620758,0.7439612150192261,0.6523940593004227,0.591764298081398
49.74424552429667,0.6313896179199219,0.7890668690204621,0.6665107488632203,0.6339825630187989
49.87212276214834,0.6176091104745864,0.769311398267746,0.6517749756574631,0.5979986637830734


==> my_data.csv <==
step,cosine,my_scheduler,exponential,plateau
0.0,1.21,1.21,1.21,1.21
0.2557544757033248,5.15,4.92,5.15,5.15
0.5115089514066496,7.17,6.67,7.17,7.17
0.7672634271099744,12.98,9.27,12.98,12.98
1.0230179028132993,11.63,9.13,11.6,11.6
1.278772378516624,15.42,12.19,15.91,15.91
1.5345268542199488,20.03,14.33,19.75,19.75
1.7902813299232736,21.07,17.12,22.65,22.65
2.0460358056265986,25.58,20.14,24.18,23.89
2.3017902813299234,24.45,20.56,26.13,25.58
2.557544757033248,24.2,20.52,24.16,24.43
2.813299232736573,25.78,20.16,25.86,25.54
3.0690537084398977,28.9,21.51,30.77,29.44
3.3248081841432224,30.32,20.08,31.13,29.35
3.580562659846547,33.69,25.46,33.24,33.9
3.836317135549872,32.64,24.41,33.95,32.37
4.092071611253197,37.09,29.15,36.9,37.44
4.3478260869565215,35.09,28.25,35.04,36.76
4.603580562659847,38.87,26.03,38.14,36.36
4.859335038363171,39.94,29.25,37.81,38.31
5.115089514066496,38.76,30.2,39.16,38.49
5.370843989769821,40.15,30.79,38.93,39.42
5.626598465473146,37.68,23.55,38.64,39.16
5.882352941176471,41.75,27.76,41.55,40.11
6.138107416879795,40.7,33.55,41.39,41.73
6.3938618925831205,41.81,33.35,42.26,40.75
6.649616368286445,44.62,34.29,46.08,46.09
6.90537084398977,43.94,35.45,43.98,43.31
7.161125319693094,43.48,30.4,46.07,43.74
7.41687979539642,45.78,34.09,47.11,44.86
7.672634271099744,47.23,34.41,47.42,45.08
7.928388746803069,48.05,36.4,47.82,46.17
8.184143222506394,47.08,31.3,48.34,46.52
8.439897698209718,47.8,35.95,49.84,48.04
8.695652173913043,47.57,33.58,49.37,47.27
8.951406649616368,45.3,37.88,48.38,46.98
9.207161125319693,48.89,37.59,50.08,46.28
9.462915601023019,46.58,36.09,50.54,47.24
9.718670076726342,48.35,36.74,50.76,48.88
9.974424552429667,47.43,34.21,48.6,49.28
10.230179028132993,49.74,34.09,49.13,48.23
10.485933503836318,50.57,38.2,50.87,50.13
10.741687979539641,51.18,39.21,49.68,49.85
10.997442455242966,50.16,37.02,51.62,49.82
11.253196930946292,50.3,29.04,51.66,50.56
11.508951406649617,53.84,39.19,53.78,53.01
11.764705882352942,50.87,38.07,52.3,50.84
12.020460358056265,52.4,40.61,53.12,50.15
12.27621483375959,53.13,42.06,54.58,52.03
12.531969309462916,52.46,36.59,53.57,52.38
12.787723785166241,52.69,38.13,53.33,52.51
13.043478260869565,53.64,42.12,55.11,52.82
13.29923273657289,53.49,40.01,54.63,53.4
13.554987212276215,54.33,42.26,55.92,52.81
13.81074168797954,54.83,40.29,55.06,53.34
14.066496163682864,55.46,42.36,57.2,54.14
14.322250639386189,55.03,42.34,56.85,54.03
14.578005115089514,55.93,42.1,56.85,55.0
14.83375959079284,56.35,39.8,57.51,55.29
15.089514066496164,55.07,41.09,56.72,55.36
15.345268542199488,57.04,40.86,57.71,55.25
15.601023017902813,55.54,38.46,57.62,54.48
15.856777493606138,56.49,43.27,56.65,55.9
16.11253196930946,55.72,41.16,57.35,53.98
16.36828644501279,56.18,42.79,57.19,54.58
16.624040920716112,56.96,43.03,57.94,54.61
16.879795396419436,57.89,43.97,58.1,56.21
17.135549872122763,57.64,43.38,58.4,55.5
17.391304347826086,56.76,44.4,58.93,54.58
17.647058823529413,56.85,43.97,59.12,55.7
17.902813299232736,56.25,43.4,58.47,52.43
18.15856777493606,58.91,41.72,60.35,57.26
18.414322250639387,58.48,42.71,59.67,55.77
18.67007672634271,59.56,45.95,59.63,56.2
18.925831202046037,59.13,46.38,59.62,56.8
19.18158567774936,57.84,43.09,60.37,57.24
19.437340153452684,58.86,46.55,60.42,56.89
19.69309462915601,59.95,45.55,60.42,57.7
19.948849104859335,59.38,44.97,61.32,57.76
20.20460358056266,59.03,45.53,60.41,56.19
20.460358056265985,60.43,48.94,60.74,57.55
20.71611253196931,60.93,45.13,60.87,56.82
20.971867007672635,60.02,47.31,60.59,57.6
21.22762148337596,59.97,45.1,61.27,58.13
21.483375959079282,60.5,47.22,60.96,56.03
21.73913043478261,59.37,49.21,61.47,56.57
21.994884910485933,60.74,48.1,61.17,59.13
22.25063938618926,60.27,47.64,62.15,57.47
22.506393861892583,61.73,47.45,61.85,58.03
22.762148337595907,61.64,48.72,62.07,58.73
23.017902813299234,61.5,48.44,61.47,57.75
23.273657289002557,61.43,46.94,61.46,56.93
23.529411764705884,62.18,46.11,62.01,59.18
23.785166240409207,61.0,50.07,61.32,57.61
24.04092071611253,61.54,47.3,61.56,57.44
24.296675191815858,62.01,50.37,64.18,59.02
24.55242966751918,60.85,49.27,62.59,58.56
24.808184143222505,62.95,50.01,63.11,57.53
25.06393861892583,61.98,52.3,63.11,58.38
25.319693094629155,62.0,48.62,63.3,60.44
25.575447570332482,62.16,51.92,62.75,59.1
25.831202046035806,62.36,48.02,63.72,59.09
26.08695652173913,63.08,50.79,63.81,58.68
26.342710997442456,62.85,52.46,63.2,58.62
26.59846547314578,62.33,48.83,63.17,59.54
26.854219948849106,63.24,52.06,63.47,59.02
27.10997442455243,63.56,52.57,64.58,59.56
27.365728900255753,63.69,52.53,63.2,58.18
27.62148337595908,63.97,55.57,63.21,58.4
27.877237851662404,63.46,52.16,63.88,58.94
28.132992327365727,63.12,53.14,64.01,58.76
28.388746803069054,64.02,53.22,63.69,63.32
28.644501278772378,63.56,51.92,63.46,64.04
28.900255754475705,63.52,53.36,64.06,64.48
29.156010230179028,63.79,52.48,63.66,64.48
29.41176470588235,62.4,53.26,63.24,64.83
29.66751918158568,64.61,54.18,64.06,65.51
29.923273657289002,65.52,54.52,64.64,65.24
30.17902813299233,64.57,55.1,65.17,64.76
30.434782608695652,64.64,55.5,64.3,64.29
30.690537084398976,64.52,55.38,64.47,64.95
30.946291560102303,65.07,55.26,64.59,63.76
31.202046035805626,65.85,57.14,65.02,64.41
31.457800511508953,63.91,56.5,64.45,63.62
31.713554987212277,63.64,55.94,63.83,63.99
31.9693094629156,65.61,56.7,64.83,64.45
32.22506393861892,65.21,57.09,64.92,64.56
32.48081841432225,65.88,54.7,65.53,64.61
32.73657289002558,65.48,57.89,64.89,67.47
32.9923273657289,65.61,57.91,64.83,67.36
33.248081841432224,65.73,55.84,65.49,67.64
33.50383631713555,66.51,58.94,65.25,67.09
33.75959079283887,65.92,57.84,65.6,67.35
34.0153452685422,65.84,58.36,64.46,66.96
34.271099744245525,66.84,58.96,65.79,67.84
34.52685421994885,66.34,59.14,65.88,67.85
34.78260869565217,66.93,58.42,65.81,67.77
35.0383631713555,66.13,59.37,65.47,67.6
35.294117647058826,67.08,60.85,65.87,67.63
35.549872122762146,66.63,58.66,65.84,67.65
35.80562659846547,67.39,60.98,65.38,67.58
36.0613810741688,66.8,60.59,65.78,67.61
36.31713554987212,66.79,61.51,66.53,67.73
36.57289002557545,67.16,58.87,65.89,67.42
36.828644501278774,67.6,59.03,65.54,67.22
37.084398976982094,67.13,62.77,65.68,67.34
37.34015345268542,67.98,60.99,66.1,66.86
37.59590792838875,67.98,62.52,65.5,68.63
37.851662404092075,67.58,61.57,65.75,68.75
38.107416879795394,67.64,62.27,66.23,69.15
38.36317135549872,67.9,63.14,66.68,68.95
38.61892583120205,67.73,63.83,66.69,69.29
38.87468030690537,67.79,63.48,65.48,68.98
39.130434782608695,68.31,63.97,66.27,69.26
39.38618925831202,68.03,63.85,66.37,69.24
39.64194373401534,68.06,62.48,66.7,68.92
39.89769820971867,68.29,63.3,66.54,68.79
40.153452685421996,68.29,63.88,66.0,68.99
40.40920716112532,68.32,63.18,66.58,69.08
40.66496163682864,68.3,65.18,65.75,68.59
40.92071611253197,68.45,65.59,65.81,68.93
41.1764705882353,68.89,65.54,66.89,69.4
41.43222506393862,68.81,66.27,67.18,69.3
41.687979539641944,69.23,63.87,67.28,69.23
41.94373401534527,68.93,66.29,66.39,68.98
42.19948849104859,68.69,66.52,66.51,69.01
42.45524296675192,69.1,67.37,66.77,69.23
42.710997442455245,69.06,67.76,66.88,69.2
42.966751918158565,69.23,67.54,66.53,68.84
43.22250639386189,68.78,67.7,66.75,68.65
43.47826086956522,69.15,68.16,66.71,68.66
43.734015345268546,69.19,68.13,66.75,69.44
43.989769820971865,69.02,68.11,66.64,68.84
44.24552429667519,69.09,68.14,67.28,69.04
44.50127877237852,69.11,68.98,67.07,68.28
44.75703324808184,69.31,68.78,66.82,68.73
45.012787723785166,69.11,68.66,67.29,68.55
45.26854219948849,69.5,68.6,67.16,69.02
45.52429667519181,69.22,69.32,67.07,68.88
45.78005115089514,69.41,69.87,67.02,68.7
46.03580562659847,69.64,70.09,67.11,68.89
46.29156010230179,69.49,69.64,67.03,68.86
46.547314578005114,69.51,69.99,67.09,68.86
46.80306905370844,69.5,70.13,67.5,69.29
47.05882352941177,69.6,70.26,67.36,69.65
47.31457800511509,69.5,70.38,67.66,69.49
47.570332480818415,69.42,70.45,67.28,69.41
47.82608695652174,69.54,70.54,67.44,69.6
48.08184143222506,69.52,70.54,67.35,69.44
48.33759590792839,69.58,70.48,67.53,69.33
48.593350383631716,69.57,70.49,66.82,69.38
48.849104859335036,69.4,70.45,67.41,69.18
49.10485933503836,69.39,70.52,67.72,69.49
49.36061381074169,69.33,70.53,67.89,69.81
49.61636828644501,69.46,70.44,67.7,69.43
49.87212276214834,69.58,70.59,67.9,69.68
50,69.45,70.42,67.16,69.39
